Estimating a scalar log-concave random variable, using a silence set based probabilistic sampling

We study the probabilistic sampling of a random variable, in which the variable is sampled only if it falls outside a given set, which is called the silence set. This helps us to understand optimal event-based sampling for the special case of IID random processes, and also to understand the design of a sub-optimal scheme for other cases. We consider the design of this probabilistic sampling for a scalar, log-concave random variable, to minimize either the mean square estimation error, or the mean absolute estimation error. We show that the optimal silence interval: (i) is essentially unique, and (ii) is the limit of an iterative procedure of centering. Further we show through numerical experiments that super-level intervals seem to be remarkably near-optimal for mean square estimation. Finally we use the Gauss inequality for scalar unimodal densities, to show that probabilistic sampling gives a mean square distortion that is less than a third of the distortion incurred by periodic sampling, if the average sampling rate is between 0.3 and 0.9 samples per tick.

==> centered-silence-sets scalar-log-concave/figuresAndData/dataForGaussianSigma1.txt <==
0.998404231942 2.1954407823e-09
0.996808470268 1.71569571284e-08
0.995212721359 5.76503182146e-08
0.993616991599 1.36440680462e-07
0.992021287371 2.66292281172e-07
0.990425615056 4.59968132197e-07
0.988829981037 7.30229713657e-07
0.987234391695 1.08983666768e-06
0.985638853412 1.55154649222e-06
0.984043372566 2.12811423492e-06
0.982447955539 2.83229218707e-06
0.980852608708 3.67682957764e-06
0.979257338452 4.67447226737e-06
0.977662151148 5.83796244303e-06
0.976067053172 7.18003831172e-06
0.974472050899 8.71343379536e-06
0.972877150702 1.04508782252e-05
0.971282358956 1.24050960367e-05
0.96968768203 1.45888064641e-05
0.968093126294 1.70147232357e-05
0.966498698118 1.96955542691e-05
0.964904403869 2.26440013662e-05
0.963310249911 2.5872759909e-05
0.961716242608 2.93945185555e-05
0.960122388323 3.32219589353e-05
0.958528693415 3.73677553459e-05
0.956935164243 4.1844574449e-05
0.955341807163 4.66650749672e-05
0.953748628528 5.18419073808e-05
0.952155634692 5.73877136249e-05
0.950562832003 6.33151267866e-05
0.948970226809 6.96367708028e-05
0.947377825456 7.6365260158e-05
0.945785634286 8.35131995824e-05
0.944193659639 9.10931837503e-05
0.942601907853 9.91177969792e-05
0.941010385262 0.000107599612928
0.939419098199 0.000116551194299
0.937828052994 0.000125985092532
0.936237255972 0.000135913847511
0.934646713457 0.000146349987261
0.93305643177 0.000157306027649
0.931466417227 0.000168794472084
0.929876676144 0.000180827811223
0.92828721483 0.000193418522667
0.926698039593 0.000206579070666
0.925109156737 0.000220321905825
0.923520572564 0.0002346594648
0.921932293369 0.000249604170008
0.920344325446 0.000265168429326
0.918756675085 0.000281364635798
0.917169348571 0.00029820516734
0.915582352187 0.000315702386445
0.913995692211 0.000333868639887
0.912409374915 0.000352716258429
0.910823406571 0.000372257556528
0.909237793445 0.000392504832046
0.907652541796 0.000413470365951
0.906067657883 0.000435166422033
0.904483147959 0.000457605246605
0.902899018271 0.000480799068219
0.901315275063 0.000504760097369
0.899731924575 0.000529500526208
0.898148973041 0.000555032528254
0.896566426691 0.000581368258103
0.894984291749 0.000608519851141
0.893402574435 0.000636499423257
0.891821280965 0.000665319070553
0.890240417547 0.000694990869063
0.888659990388 0.000725526874463
0.887080005686 0.000756939121787
0.885500469636 0.000789239625142
0.883921388427 0.000822440377426
0.882342768242 0.000856553350043
0.88076461526 0.000891590492622
0.879186935652 0.000927563732731
0.877609735585 0.000964484975601
0.876033021221 0.00100236610384
0.874456798715 0.00104121897717
0.872881074217 0.0010810554321
0.87130585387 0.00112188728172
0.869731143811 0.00116372631537
0.868156950172 0.00120658429836
0.866583279079 0.00125047297173
0.86501013665 0.00129540405195
0.863437528998 0.00134138923065
0.861865462231 0.00138844017435
0.860293942447 0.00143656852416
0.85872297574 0.00148578589556
0.857152568198 0.00153610387808
0.855582725901 0.00158753403504
0.854013454922 0.0016400879033
0.852444761329 0.00169377699297
0.85087665118 0.00174861278714
0.84930913053 0.00180460674162
0.847742205425 0.00186177028469
0.846175881903 0.0019201148168
0.844610165997 0.0019796517103
0.84304506373 0.00204039230923
0.841480581122 0.002102347929
0.839916724181 0.00216552985615
0.83835349891 0.00222994934809
0.836790911305 0.00229561763283
0.835228967353 0.00236254590872
0.833667673035 0.0024307453442
0.832107034322 0.00250022707753
0.83054705718 0.00257100221653
0.828987747565 0.00264308183836
0.827429111426 0.00271647698919
0.825871154704 0.00279119868402
0.824313883331 0.00286725790638
0.822757303234 0.0029446656081
0.821201420328 0.00302343270904
0.819646240522 0.00310357009686
0.818091769716 0.00318508862675
0.816538013802 0.00326799912117
0.814984978663 0.00335231236965
0.813432670175 0.00343803912848
0.811881094202 0.00352519012053
0.810330256604 0.00361377603493
0.80878016323 0.0037038075269
0.807230819918 0.00379529521745
0.805682232502 0.00388824969316
0.804134406802 0.00398268150593
0.802587348634 0.00407860117278
0.801041063801 0.00417601917552
0.799495558099 0.00427494596063
0.797950837315 0.00437539193891
0.796406907225 0.00447736748533
0.794863773596 0.00458088293872
0.793321442189 0.00468594860162
0.791779918751 0.00479257473997
0.790239209023 0.00490077158292
0.788699318733 0.00501054932257
0.787160253604 0.0051219181138
0.785622019345 0.00523488807395
0.784084621658 0.00534946928268
0.782548066233 0.00546567178168
0.781012358753 0.00558350557448
0.779477504888 0.0057029806262
0.777943510301 0.00582410686337
0.776410380643 0.00594689417366
0.774878121554 0.00607135240567
0.773346738667 0.00619749136873
0.771816237602 0.00632532083267
0.77028662397 0.00645485052759
0.768757903372 0.00658609014368
0.767230081396 0.00671904933095
0.765703163623 0.00685373769907
0.764177155622 0.0069901648171
0.762652062951 0.00712834021336
0.761127891157 0.00726827337512
0.759604645777 0.00740997374848
0.758082332339 0.00755345073809
0.756560956356 0.00769871370701
0.755040523334 0.00784577197644
0.753521038765 0.00799463482556
0.752002508133 0.00814531149131
0.750484936909 0.0082978111682
0.748968330553 0.00845214300807
0.747452694515 0.00860831611996
0.745938034231 0.00876633956983
0.744424355129 0.00892622238044
0.742911662623 0.00908797353109
0.741399962119 0.00925160195748
0.739889259007 0.00941711655147
0.738379558668 0.00958452616091
0.736870866473 0.00975383958945
0.735363187777 0.00992506559636
0.733856527928 0.0100982128963
0.732350892259 0.0102732901592
0.730846286092 0.01045030601
0.729342714737 0.0106292690286
0.727840183494 0.0108101877494
0.726338697649 0.0109930706614
0.724838262475 0.011177926208
0.723338883236 0.0113647627866
0.721840565181 0.0115535887487
0.720343313548 0.0117444123993
0.718847133564 0.0119372419974
0.717352030441 0.0121320857551
0.715858009381 0.0123289518381
0.714365075572 0.0125278483648
0.71287323419 0.0127287834068
0.711382490399 0.0129317649884
0.70989284935 0.0131368010864
0.708404316181 0.0133438996301
0.706916896019 0.0135530685011
0.705430593976 0.0137643155329
0.703945415152 0.0139776485112
0.702461364634 0.0141930751733
0.700978447498 0.0144106032081
0.699496668805 0.014630240256
0.698016033603 0.0148519939087
0.696536546928 0.0150758717091
0.695058213802 0.015301881151
0.693581039235 0.015530029679
0.692105028222 0.0157603246886
0.690630185747 0.0159927735257
0.689156516779 0.0162273834865
0.687684026275 0.0164641618175
0.686212719176 0.0167031157155
0.684742600413 0.0169442523271
0.683273674902 0.0171875787486
0.681805947545 0.0174331020261
0.68033942323 0.0176808291553
0.678874106833 0.0179307670812
0.677410003216 0.0181829226981
0.675947117225 0.0184373028494
0.674485453696 0.0186939143275
0.673025017449 0.0189527638737
0.671565813289 0.0192138581781
0.67010784601 0.0194772038791
0.668651120389 0.0197428075639
0.667195641191 0.0200106757679
0.665741413167 0.0202808149748
0.664288441053 0.0205532316164
0.662836729571 0.0208279320723
0.661386283429 0.0211049226702
0.659937107321 0.0213842096854
0.658489205927 0.0216657993408
0.657042583912 0.021949697807
0.655597245926 0.0222359112018
0.654153196607 0.0225244455903
0.652710440576 0.0228153069848
0.651268982441 0.0231085013448
0.649828826794 0.0234040345764
0.648389978215 0.0237019125329
0.646952441268 0.0240021410142
0.645516220501 0.0243047257668
0.644081320449 0.0246096724837
0.642647745631 0.0249169868045
0.641215500554 0.025226674315
0.639784589707 0.0255387405472
0.638355017565 0.0258531909793
0.636926788589 0.0261700310355
0.635499907225 0.0264892660861
0.634074377903 0.026810901447
0.632650205039 0.0271349423801
0.631227393032 0.0274613940928
0.62980594627 0.0277902617382
0.628385869121 0.0281215504148
0.626967165942 0.0284552651667
0.625549841071 0.0287914109831
0.624133898835 0.0291299927987
0.622719343541 0.0294710154932
0.621306179485 0.0298144838913
0.619894410945 0.030160402763
0.618484042185 0.0305087768232
0.617075077452 0.0308596107313
0.615667520979 0.031212909092
0.614261376983 0.0315686764544
0.612856649666 0.0319269173123
0.611453343213 0.0322876361043
0.610051461795 0.0326508372132
0.608651009567 0.0330165249665
0.607251990667 0.033384703636
0.605854409219 0.0337553774378
0.604458269331 0.0341285505324
0.603063575094 0.0345042270245
0.601670330585 0.0348824109627
0.600278539863 0.03526310634
0.598888206974 0.0356463170933
0.597499335945 0.0360320471037
0.59611193079 0.0364203001958
0.594725995504 0.0368110801386
0.593341534069 0.0372043906447
0.591958550449 0.0376002353704
0.590577048592 0.0379986179159
0.589197032431 0.0383995418252
0.587818505883 0.0388030105858
0.586441472848 0.0392090276288
0.585065937209 0.0396175963291
0.583691902835 0.040028720005
0.582319373577 0.0404424019183
0.58094835327 0.0408586452744
0.579578845735 0.0412774532221
0.578210854772 0.0416988288535
0.57684438417 0.0421227752042
0.575479437698 0.0425492952532
0.57411601911 0.0429783919229
0.572754132142 0.0434100680787
0.571393780517 0.0438443265296
0.570034967938 0.0442811700277
0.568677698093 0.0447206012685
0.567321974653 0.0451626228904
0.565967801274 0.0456072374755
0.564615181593 0.0460544475486
0.563264119233 0.046504255578
0.561914617797 0.046956663975
0.560566680875 0.0474116750942
0.559220312039 0.0478692912331
0.557875514842 0.0483295146326
0.556532292825 0.0487923474766
0.555190649507 0.0492577918922
0.553850588394 0.0497258499494
0.552512112974 0.0501965236615
0.551175226719 0.0506698149849
0.549839933081 0.0511457258192
0.5485062355 0.0516242580069
0.547174137396 0.0521054133337
0.545843642172 0.0525891935286
0.544514753215 0.0530756002634
0.543187473895 0.0535646351534
0.541861807566 0.0540562997568
0.540537757563 0.0545505955751
0.539215327205 0.0550475240528
0.537894519795 0.0555470865777
0.536575338616 0.056049284481
0.535257786938 0.0565541190367
0.533941868011 0.0570615914623
0.532627585068 0.0575717029186
0.531314941328 0.0580844545096
0.530003939988 0.0585998472825
0.528694584231 0.059117882228
0.527386877224 0.05963856028
0.526080822113 0.0601618823159
0.52477642203 0.0606878491566
0.523473680089 0.061216461566
0.522172599386 0.0617477202521
0.520873183 0.0622816258658
0.519575433993 0.062818179002
0.518279355411 0.0633573801989
0.51698495028 0.0638992299384
0.515692221612 0.0644437286461
0.514401172398 0.0649908766911
0.513111805614 0.0655406743866
0.51182412422 0.0660931219891
0.510538131155 0.0666482196993
0.509253829343 0.0672059676616
0.50797122169 0.0677663659643
0.506690311086 0.0683294146397
0.505411100402 0.0688951136642
0.504133592491 0.0694634629581
0.502857790191 0.070034462386
0.50158369632 0.0706081117564
0.500311313681 0.0711844108223
0.499040645057 0.0717633592809
0.497771693216 0.0723449567737
0.496504460907 0.0729292028865
0.495238950862 0.0735160971499
0.493975165796 0.0741056390387
0.492713108404 0.0746978279724
0.491452781368 0.0752926633152
0.490194187349 0.075890144376
0.48893732899 0.0764902704085
0.48768220892 0.0770930406112
0.486428829748 0.0776984541276
0.485177194065 0.0783065100462
0.483927304446 0.0789172074006
0.482679163448 0.0795305451695
0.481432773609 0.0801465222769
0.480188137452 0.0807651375921
0.47894525748 0.0813863899296
0.47770413618 0.0820102780497
0.476464776021 0.082636800658
0.475227179455 0.0832659564059
0.473991348914 0.0838977438903
0.472757286816 0.0845321616542
0.471524995559 0.0851692081863
0.470294477523 0.0858088819212
0.469065735072 0.0864511812399
0.467838770553 0.0870961044692
0.466613586293 0.0877436498824
0.465390184602 0.088393815699
0.464168567774 0.0890466000851
0.462948738083 0.0897020011531
0.461730697789 0.0903600169624
0.46051444913 0.0910206455187
0.45929999433 0.0916838847749
0.458087335592 0.0923497326307
0.456876475105 0.0930181869327
0.455667415038 0.093689245475
0.454460157543 0.0943629059986
0.453254704754 0.0950391661921
0.452051058788 0.0957180236913
0.450849221745 0.0963994760799
0.449649195705 0.097083520889
0.448450982733 0.0977701555977
0.447254584875 0.0984593776329
0.44606000416 0.0991511843695
0.444867242599 0.0998455731307
0.443676302185 0.100542541188
0.442487184894 0.10124208576
0.441299892685 0.101944204017
0.440114427498 0.102648893074
0.438930791257 0.103356149997
0.437748985866 0.1040659718
0.436569013214 0.104778355448
0.435390875171 0.105493297851
0.434214573591 0.106210795873
0.433040110307 0.106930846324
0.431867487138 0.107653445965
0.430696705884 0.108378591505
0.429527768327 0.109106279605
0.428360676233 0.109836506874
0.427195431349 0.110569269873
0.426032035404 0.11130456511
0.424870490112 0.112042389047
0.423710797167 0.112782738094
0.422552958246 0.113525608612
0.42139697501 0.114270996912
0.4202428491 0.115018899258
0.419090582142 0.115769311863
0.417940175743 0.116522230892
0.416791631493 0.11727765246
0.415644950965 0.118035572636
0.414500135713 0.118795987438
0.413357187275 0.119558892836
0.412216107172 0.120324284753
0.411076896905 0.121092159064
0.409939557961 0.121862511595
0.408804091808 0.122635338124
0.407670499895 0.123410634384
0.406538783656 0.124188396057
0.405408944507 0.124968618781
0.404280983847 0.125751298144
0.403154903056 0.12653642969
0.402030703499 0.127324008914
0.400908386521 0.128114031265
0.399787953452 0.128906492145
0.398669405604 0.129701386911
0.397552744272 0.130498710874
0.396437970732 0.131298459296
0.395325086245 0.132100627396
0.394214092054 0.132905210347
0.393104989385 0.133712203276
0.391997779445 0.134521601264
0.390892463427 0.135333399348
0.389789042504 0.13614759252
0.388687517832 0.136964175725
0.387587890553 0.137783143867
0.386490161788 0.138604491802
0.385394332644 0.139428214344
0.384300404207 0.140254306261
0.383208377551 0.141082762278
0.382118253729 0.141913577078
0.381030033778 0.142746745296
0.379943718718 0.143582261527
0.378859309553 0.144420120322
0.37777680727 0.145260316188
0.376696212836 0.14610284359
0.375617527205 0.146947696949
0.374540751312 0.147794870646
0.373465886074 0.148644359017
0.372392932395 0.149496156356
0.371321891158 0.150350256916
0.370252763231 0.151206654909
0.369185549464 0.152065344502
0.368120250694 0.152926319824
0.367056867735 0.15378957496
0.365995401389 0.154655103957
0.36493585244 0.155522900818
0.363878221655 0.156392959506
0.362822509784 0.157265273945
0.36176871756 0.158139838017
0.3607168457 0.159016645564
0.359666894906 0.159895690389
0.35861886586 0.160776966255
0.357572759229 0.161660466884
0.356528575664 0.16254618596
0.355486315798 0.163434117127
0.35444598025 0.16432425399
0.353407569619 0.165216590116
0.352371084491 0.166111119033
0.351336525432 0.16700783423
0.350303892994 0.167906729159
0.349273187713 0.168807797232
0.348244410107 0.169711031824
0.347217560677 0.170616426274
0.346192639911 0.171523973881
0.345169648276 0.172433667908
0.344148586227 0.173345501582
0.343129454201 0.17425946809
0.342112252617 0.175175560586
0.341096981881 0.176093772185
0.340083642381 0.177014095968
0.339072234488 0.177936524977
0.338062758559 0.178861052221
0.337055214934 0.179787670671
0.336049603935 0.180716373265
0.335045925872 0.181647152904
0.334044181035 0.182580002455
0.3330443697 0.183514914749
0.332046492127 0.184451882584
0.331050548559 0.185390898722
0.330056539224 0.186331955892
0.329064464334 0.187275046788
0.328074324084 0.188220164073
0.327086118655 0.189167300372
0.326099848212 0.19011644828
0.325115512902 0.191067600357
0.324133112858 0.192020749133
0.323152648197 0.192975887102
0.322174119022 0.193933006727
0.321197525416 0.194892100439
0.320222867451 0.195853160635
0.31925014518 0.196816179684
0.318279358643 0.197781149919
0.317310507863 0.198748063645
0.316343592847 0.199716913135
0.315378613588 0.200687690628
0.314415570063 0.201660388337
0.313454462232 0.202634998442
0.312495290043 0.203611513091
0.311538053425 0.204589924407
0.310582752293 0.205570224477
0.309629386549 0.206552405362
0.308677956077 0.207536459094
0.307728460745 0.208522377673
0.30678090041 0.209510153073
0.305835274908 0.210499777237
0.304891584066 0.21149124208
0.30394982769 0.212484539489
0.303010005577 0.213479661324
0.302072117503 0.214476599414
0.301136163233 0.215475345563
0.300202142517 0.216475891547
0.299270055086 0.217478229114
0.298339900662 0.218482349986
0.297411678947 0.219488245857
0.296485389632 0.220495908397
0.29556103239 0.221505329245
0.294638606882 0.222516500019
0.293718112752 0.223529412307
0.292799549631 0.224544057675
0.291882917134 0.225560427661
0.290968214863 0.226578513778
0.290055442403 0.227598307516
0.289144599328 0.228619800337
0.288235685194 0.229642983681
0.287328699544 0.230667848963
0.286423641906 0.231694387574
0.285520511796 0.23272259088
0.284619308712 0.233752450226
0.28372003214 0.234783956931
0.28282268155 0.235817102292
0.281927256401 0.236851877583
0.281033756134 0.237888274056
0.280142180178 0.238926282937
0.279252527946 0.239965895436
0.27836479884 0.241007102734
0.277478992245 0.242049895996
0.276595107534 0.243094266362
0.275713144064 0.244140204952
0.27483310118 0.245187702865
0.273954978211 0.246236751177
0.273078774474 0.247287340947
0.272204489272 0.248339463211
0.271332121893 0.249393108984
0.270461671612 0.250448269264
0.26959313769 0.251504935028
0.268726519374 0.252563097231
0.2678618159 0.253622746813
0.266999026485 0.254683874692
0.266138150339 0.255746471769
0.265279186652 0.256810528924
0.264422134606 0.25787603702
0.263566993366 0.258942986904
0.262713762085 0.260011369401
0.261862439903 0.26108117532
0.261013025945 0.262152395455
0.260165519324 0.26322502058
0.259319919141 0.264299041452
0.25847622448 0.265374448812
0.257634434416 0.266451233386
0.256794548008 0.26752938588
0.255956564303 0.268608896987
0.255120482335 0.269689757384
0.254286301126 0.270771957732
0.253454019682 0.271855488674
0.252623636999 0.272940340842
0.25179515206 0.274026504851
0.250968563833 0.275113971302
0.250143871274 0.27620273078
0.249321073329 0.277292773857
0.248500168927 0.278384091092
0.247681156987 0.279476673028
0.246864036414 0.280570510197
0.246048806103 0.281665593115
0.245235464933 0.282761912286
0.244424011772 0.283859458203
0.243614445477 0.284958221343
0.24280676489 0.286058192173
0.242000968842 0.287159361148
0.241197056152 0.288261718709
0.240395025626 0.289365255288
0.239594876058 0.290469961303
0.238796606229 0.291575827162
0.23800021491 0.292682843261
0.237205700858 0.293790999988
0.236413062818 0.294900287717
0.235622299524 0.296010696814
0.234833409697 0.297122217633
0.234046392046 0.29823484052
0.23326124527 0.29934855581
0.232477968053 0.300463353829
0.231696559071 0.301579224894
0.230917016984 0.302696159312
0.230139340443 0.303814147384
0.229363528088 0.304933179399
0.228589578545 0.306053245639
0.22781749043 0.30717433638
0.227047262347 0.308296441886
0.226278892888 0.309419552418
0.225512380634 0.310543658226
0.224747724156 0.311668749553
0.22398492201 0.312794816639
0.223223972745 0.313921849712
0.222464874896 0.315049838996
0.221707626987 0.31617877471
0.220952227531 0.317308647065
0.220198675031 0.318439446267
0.219446967978 0.319571162515
0.218697104851 0.320703786004
0.21794908412 0.321837306924
0.217202904243 0.32297171546
0.216458563666 0.324107001791
0.215716060827 0.325243156092
0.214975394149 0.326380168534
0.214236562049 0.327518029285
0.213499562929 0.328656728508
0.212764395183 0.329796256361
0.212031057194 0.330936603001
0.211299547334 0.33207775858
0.210569863963 0.333219713249
0.209842005434 0.334362457155
0.209115970085 0.335505980441
0.208391756248 0.336650273251
0.207669362243 0.337795325723
0.206948786377 0.338941127997
0.206230026952 0.340087670209
0.205513082254 0.341234942493
0.204797950564 0.342382934983
0.20408463015 0.343531637813
0.203373119269 0.344681041113
0.202663416172 0.345831135015
0.201955519095 0.34698190965
0.201249426268 0.348133355149
0.200545135909 0.349285461642
0.199842646227 0.35043821926
0.19914195542 0.351591618134
0.198443061679 0.352745648396
0.197745963182 0.35390030018
0.197050658099 0.355055563618
0.196357144591 0.356211428846
0.195665420808 0.357367886002
0.194975484891 0.358524925222
0.194287334971 0.359682536648
0.193600969171 0.360840710421
0.192916385604 0.361999436688
0.192233582373 0.363158705593
0.191552557572 0.364318507289
0.190873309286 0.365478831926
0.19019583559 0.366639669663
0.189520134553 0.367801010657
0.188846204229 0.368962845071
0.188174042669 0.370125163073
0.187503647912 0.371287954834
0.186835017987 0.372451210526
0.186168150917 0.373614920331
0.185503044714 0.374779074431
0.184839697381 0.375943663014
0.184178106915 0.377108676275
0.183518271301 0.378274104412
0.182860188516 0.379439937628
0.182203856531 0.380606166133
0.181549273304 0.381772780142
0.180896436789 0.382939769876
0.180245344929 0.384107125563
0.179595995658 0.385274837435
0.178948386903 0.386442895734
0.178302516582 0.387611290705
0.177658382606 0.388780012602
0.177015982875 0.389949051687
0.176375315283 0.391118398228
0.175736377716 0.392288042499
0.175099168051 0.393457974784
0.174463684157 0.394628185375
0.173829923894 0.395798664571
0.173197885117 0.396969402678
0.17256756567 0.398140390014
0.17193896339 0.399311616902
0.171312076108 0.400483073676
0.170686901644 0.401654750678
0.170063437813 0.402826638259
0.169441682421 0.403998726781
0.168821633268 0.405171006615
0.168203288143 0.406343468139
0.16758664483 0.407516101745
0.166971701106 0.408688897832
0.166358454739 0.409861846811
0.16574690349 0.411034939103
0.165137045113 0.41220816514
0.164528877355 0.413381515364
0.163922397955 0.414554980228
0.163317604645 0.415728550197
0.16271449515 0.416902215747
0.162113067187 0.418075967366
0.161513318468 0.419249795552
0.160915246695 0.420423690817
0.160318849567 0.421597643684
0.159724124772 0.422771644689
0.159131069993 0.423945684378
0.158539682907 0.425119753314
0.157949961182 0.426293842068
0.157361902482 0.427467941227
0.156775504462 0.428642041391
0.156190764772 0.42981613317
0.155607681053 0.430990207193
0.155026250942 0.432164254097
0.154446472069 0.433338264536
0.153868342057 0.434512229178
0.153291858521 0.435686138703
0.152717019073 0.436859983807
0.152143821317 0.438033755201
0.15157226285 0.439207443608
0.151002341264 0.440381039769
0.150434054144 0.441554534436
0.149867399069 0.442727918381
0.149302373612 0.443901182387
0.148738975341 0.445074317254
0.148177201816 0.446247313798
0.147617050592 0.447420162849
0.147058519219 0.448592855257
0.146501605241 0.449765381882
0.145946306194 0.450937733605
0.14539261961 0.452109901322
0.144840543016 0.453281875944
0.144290073932 0.4544536484
0.143741209872 0.455625209637
0.143193948347 0.456796550616
0.142648286859 0.457967662317
0.142104222907 0.459138535738
0.141561753983 0.460309161892
0.141020877576 0.461479531812
0.140481591166 0.462649636547
0.139943892231 0.463819467165
0.139407778243 0.46498901475
0.138873246667 0.466158270407
0.138340294964 0.467327225258
0.137808920591 0.468495870443
0.137279120998 0.46966419712
0.136750893632 0.470832196467
0.136224235933 0.471999859681
0.135699145338 0.473167177977
0.135175619277 0.474334142589
0.134653655176 0.475500744772
0.134133250457 0.476666975799
0.133614402538 0.477832826961
0.133097108829 0.478998289573
0.132581366738 0.480163354966
0.132067173668 0.481328014492
0.131554527016 0.482492259523
0.131043424178 0.483656081453
0.130533862541 0.484819471694
0.13002583949 0.485982421679
0.129519352406 0.487144922862
0.129014398665 0.488306966718
0.128510975638 0.489468544743
0.128009080692 0.490629648452
0.127508711192 0.491790269385
0.127009864495 0.492950399099
0.126512537957 0.494110029175
0.126016728928 0.495269151215
0.125522434755 0.496427756842
0.125029652782 0.497585837702
0.124538380346 0.49874338546
0.124048614783 0.499900391808
0.123560353424 0.501056848454
0.123073593595 0.502212747134
0.122588332621 0.503368079601
0.122104567821 0.504522837636
0.121622296511 0.505677013038
0.121141516004 0.50683059763
0.120662223608 0.50798358326
0.120184416629 0.509135961795
0.119708092368 0.510287725129
0.119233248123 0.511438865177
0.11875988119 0.512589373876
0.118287988859 0.51373924319
0.117817568419 0.514888465103
0.117348617155 0.516037031624
0.116881132348 0.517184934787
0.116415111277 0.518332166647
0.115950551216 0.519478719285
0.115487449439 0.520624584806
0.115025803212 0.521769755337
0.114565609804 0.522914223032
0.114106866476 0.524057980068
0.113649570488 0.525201018645
0.113193719097 0.526343330991
0.112739309559 0.527484909355
0.112286339123 0.528625746014
0.111834805039 0.529765833267
0.111384704552 0.530905163438
0.110936034905 0.53204372888
0.11048879334 0.533181521965
0.110042977093 0.534318535096
0.109598583399 0.535454760697
0.109155609492 0.536590191219
0.108714052602 0.53772481914
0.108273909956 0.53885863696
0.10783517878 0.539991637209
0.107397856296 0.541123812439
0.106961939726 0.54225515523
0.106527426287 0.543385658187
0.106094313196 0.544515313942
0.105662597665 0.545644115151
0.105232276909 0.546772054499
0.104803348134 0.547899124694
0.10437580855 0.549025318474
0.103949655361 0.550150628601
0.10352488577 0.551275047864
0.10310149698 0.552398569079
0.10267948619 0.553521185088
0.102258850596 0.55464288876
0.101839587396 0.555763672992
0.101421693783 0.556883530705
0.101005166948 0.558002454851
0.100590004083 0.559120438405
0.100176202376 0.560237474372
0.0997637590147 0.561353555784
0.0993526711837 0.562468675697
0.0989429360673 0.5635828272
0.0985345508477 0.564696003404
0.0981275127059 0.56580819745
0.0977218188212 0.566919402507
0.0973174663715 0.568029611771
0.0969144525334 0.569138818465
0.0965127744823 0.570247015841
0.0961124293919 0.571354197177
0.0957134144349 0.572460355782
0.0953157267829 0.573565484989
0.0949193636059 0.574669578163
0.0945243220731 0.575772628694
0.0941305993525 0.576874630001
0.093738192611 0.577975575532
0.0933470990143 0.579075458762
0.0929573157274 0.580174273197
0.0925688399142 0.581272012367
0.0921816687375 0.582368669834
0.0917957993594 0.583464239187
0.0914112289411 0.584558714044
0.0910279546431 0.585652088051
0.0906459736249 0.586744354884
0.0902652830454 0.587835508246
0.0898858800627 0.58892554187
0.0895077618343 0.590014449517
0.0891309255171 0.591102224978
0.0887553682673 0.592188862071
0.0883810872406 0.593274354644
0.0880080795921 0.594358696574
0.0876363424765 0.595441881768
0.0872658730481 0.596523904161
0.0868966684605 0.597604757716
0.0865287258673 0.598684436428
0.0861620424215 0.599762934319
0.0857966152758 0.600840245441
0.0854324415827 0.601916363876
0.0850695184944 0.602991283732
0.0847078431629 0.604064999152
0.0843474127401 0.605137504304
0.0839882243776 0.606208793387
0.0836302752272 0.607278860629
0.0832735624402 0.608347700288
0.0829180831683 0.609415306651
0.0825638345628 0.610481674037
0.0822108137754 0.61154679679
0.0818590179576 0.612610669288
0.0815084442611 0.613673285937
0.0811590898378 0.614734641172
0.0808109518396 0.615794729459
0.0804640274187 0.616853545294
0.0801183137276 0.6179110832
0.079773807919 0.618967337734
0.079430507146 0.620022303481
0.0790884085617 0.621075975054
0.07874750932 0.622128347099
0.078407806575 0.62317941429
0.0780692974811 0.624229171333
0.0777319791935 0.625277612961
0.0773958488676 0.626324733939
0.0770609036595 0.627370529062
0.0767271407257 0.628414993155
0.0763945572236 0.629458121073
0.0760631503108 0.6304999077
0.0757329171458 0.631540347951
0.075403854888 0.632579436772
0.075075960697 0.633617169139
0.0747492317337 0.634653540056
0.0744236651594 0.63568854456
0.0740992581364 0.636722177715
0.0737760078277 0.63775443462
0.0734539113975 0.638785310399
0.0731329660104 0.63981480021
0.0728131688324 0.640842899239
0.0724945170303 0.641869602703
0.0721770077718 0.64289490585
0.0718606382259 0.643918803958
0.0715454055622 0.644941292334
0.071231306952 0.645962366317
0.0709183395672 0.646982021276
0.0706065005811 0.648000252609
0.0702957871681 0.649017055745
0.0699861965039 0.650032426144
0.0696777257654 0.651046359296
0.0693703721306 0.652058850721
0.0690641327792 0.653069895969
0.0687590048918 0.654079490621
0.0684549856506 0.655087630289
0.068152072239 0.656094310614
0.0678502618421 0.657099527268
0.0675495516463 0.658103275953
0.0672499388393 0.659105552401
0.0669514206105 0.660106352375
0.0666539941507 0.661105671668
0.0663576566525 0.662103506105
0.0660624053098 0.663099851537
0.0657682373183 0.66409470385
0.0654751498752 0.665088058958
0.0651831401795 0.666079912806
0.0648922054317 0.667070261368
0.0646023428343 0.668059100649
0.0643135495912 0.669046426685
0.0640258229085 0.670032235543
0.0637391599937 0.671016523317
0.0634535580564 0.671999286133
0.0631690143079 0.672980520149
0.0628855259615 0.673960221551
0.0626030902323 0.674938386556
0.0623217043374 0.67591501141
0.0620413654959 0.676890092391
0.0617620709287 0.677863625806
0.0614838178589 0.678835607993
0.0612066035117 0.679806035319
0.0609304251141 0.680774904181
0.0606552798955 0.681742211008
0.0603811650871 0.682707952257
0.0601080779224 0.683672124416
0.0598360156372 0.684634724003
0.0595649754692 0.685595747565
0.0592949546586 0.686555191681
0.0590259504476 0.687513052958
0.0587579600808 0.688469328035
0.0584909808051 0.689424013577
0.0582250098697 0.690377106284
0.0579600445261 0.691328602882
0.0576960820281 0.692278500128
0.057433119632 0.69322679481
0.0571711545965 0.694173483745
0.0569101841827 0.695118563778
0.0566502056542 0.696062031786
0.0563912162769 0.697003884675
0.0561332133195 0.697944119381
0.0558761940531 0.698882732869
0.0556201557512 0.699819722133
0.05536509569 0.700755084198
0.0551110111484 0.701688816119
0.0548578994077 0.702620914978
0.054605757752 0.703551377888
0.054354583468 0.704480201993
0.0541043738452 0.705407384463
0.0538551261756 0.7063329225
0.0536068377541 0.707256813334
0.0533595058783 0.708179054226
0.0531131278484 0.709099642464
0.0528677009678 0.710018575367
0.0526232225424 0.710935850282
0.0523796898809 0.711851464585
0.0521371002951 0.712765415684
0.0518954510995 0.713677701012
0.0516547396116 0.714588318033
0.0514149631518 0.71549726424
0.0511761190433 0.716404537156
0.0509382046125 0.717310134331
0.0507012171886 0.718214053344
0.0504651541039 0.719116291804
0.0502300126937 0.720016847348
0.0499957902964 0.720915717643
0.0497624842534 0.721812900382
0.0495300919091 0.72270839329
0.0492986106112 0.723602194118
0.0490680377103 0.724494300646
0.0488383705604 0.725384710684
0.0486096065185 0.726273422069
0.0483817429448 0.727160432667
0.0481547772027 0.728045740373
0.0479287066588 0.728929343108
0.047703528683 0.729811238824
0.0474792406485 0.730691425499
0.0472558399316 0.731569901142
0.0470333239121 0.732446663787
0.0468116899729 0.733321711498
0.0465909355004 0.734195042366
0.0463710578844 0.73506665451
0.0461520545178 0.735936546079
0.0459339227971 0.736804715247
0.0457166601222 0.737671160217
0.0455002638964 0.73853587922
0.0452847315263 0.739398870514
0.0450700604221 0.740260132386
0.0448562479974 0.74111966315
0.0446432916695 0.741977461145
0.0444311888589 0.742833524742
0.0442199369897 0.743687852336
0.0440095334897 0.74454044235
0.0437999757902 0.745391293236
0.0435912613259 0.746240403472
0.0433833875353 0.747087771562
0.0431763518604 0.747933396039
0.0429701517468 0.748777275463
0.0427647846439 0.749619408419
0.0425602480045 0.750459793522
0.0423565392853 0.751298429411
0.0421536559466 0.752135314754
0.0419515954524 0.752970448243
0.0417503552703 0.753803828601
0.0415499328718 0.754635454574
0.0413503257321 0.755465324935
0.0411515313302 0.756293438486
0.0409535471488 0.757119794052
0.0407563706743 0.757944390487
0.0405599993971 0.75876722667
0.0403644308114 0.759588301507
0.0401696624151 0.76040761393
0.0399756917101 0.761225162897
0.039782516202 0.762040947391
0.0395901334004 0.762854966423
0.0393985408188 0.763667219028
0.0392077359744 0.764477704269
0.0390177163887 0.765286421233
0.0388284795868 0.766093369034
0.0386400230979 0.76689854681
0.038452344455 0.767701953725
0.0382654411954 0.768503588971
0.0380793108599 0.769303451762
0.0378939509938 0.770101541339
0.0377093591461 0.770897856969
0.0375255328699 0.771692397943
0.0373424697223 0.772485163577
0.0371601672646 0.773276153213
0.0369786230619 0.774065366218
0.0367978346837 0.774852801983
0.0366177997033 0.775638459925
0.0364385156983 0.776422339486
0.0362599802501 0.77720444013
0.0360821909447 0.77798476135
0.0359051453719 0.77876330266
0.0357288411256 0.7795400636
0.0355532758041 0.780315043734
0.0353784470097 0.781088242651
0.035204352349 0.781859659963
0.0350309894325 0.782629295309
0.0348583558753 0.783397148348
0.0346864492965 0.784163218767
0.0345152673194 0.784927506274
0.0343448075715 0.785690010603
0.0341750676848 0.786450731511
0.0340060452953 0.787209668777
0.0338377380433 0.787966822208
0.0336701435734 0.788722191631
0.0335032595346 0.789475776897
0.03333708358 0.790227577881
0.0331716133672 0.790977594483
0.0330068465579 0.791725826622
0.0328427808184 0.792472274245
0.032679413819 0.793216937319
0.0325167432346 0.793959815836
0.0323547667443 0.794700909808
0.0321934820318 0.795440219274
0.0320328867848 0.796177744293
0.0318729786957 0.796913484947
0.0317137554611 0.797647441342
0.0315552147822 0.798379613604
0.0313973543643 0.799110001885
0.0312401719174 0.799838606356
0.0310836651558 0.800565427213
0.0309278317982 0.801290464673
0.0307726695679 0.802013718975
0.0306181761923 0.80273519038
0.0304643494037 0.803454879172
0.0303111869386 0.804172785656
0.030158686538 0.804888910159
0.0300068459475 0.80560325303
0.0298556629169 0.80631581464
0.0297051352008 0.80702659538
0.0295552605582 0.807735595665
0.0294060367526 0.808442815929
0.029257461552 0.809148256628
0.0291095327289 0.809851918241
0.0289622480604 0.810553801267
0.0288156053281 0.811253906224
0.0286696023182 0.811952233654
0.0285242368213 0.812648784118
0.0283795066328 0.8133435582
0.0282354095524 0.814036556503
0.0280919433846 0.81472777965
0.0279491059383 0.815417228286
0.027806895027 0.816104903077
0.027665308469 0.816790804707
0.0275243440869 0.817474933882
0.0273839997081 0.818157291329
0.0272442731646 0.818837877794
0.0271051622928 0.819516694043
0.0269666649341 0.820193740861
0.0268287789341 0.820869019056
0.0266915021434 0.821542529453
0.026554832417 0.822214272897
0.0264187676145 0.822884250254
0.0262833056004 0.823552462408
0.0261484442436 0.824218910264
0.0260141814179 0.824883594745
0.0258805150014 0.825546516793
0.0257474428772 0.826207677372
0.025614962933 0.826867077462
0.025483073061 0.827524718063
0.0253517711582 0.828180600195
0.0252210551264 0.828834724894
0.0250909228719 0.829487093219
0.0249613723057 0.830137706243
0.0248324013437 0.830786565061
0.0247040079062 0.831433670785
0.0245761899183 0.832079024546
0.0244489453101 0.832722627493
0.024322272016 0.833364480794
0.0241961679752 0.834004585633
0.0240706311319 0.834642943214
0.0239456594347 0.835279554759
0.0238212508371 0.835914421506
0.0236974032972 0.836547544713
0.0235741147779 0.837178925655
0.0234513832469 0.837808565623
0.0233292066765 0.838436465928
0.0232075830438 0.839062627897
0.0230865103307 0.839687052874
0.0229659865238 0.840309742222
0.0228460096143 0.840930697318
0.0227265775985 0.84154991956
0.0226076884771 0.84216741036
0.0224893402557 0.842783171148
0.0223715309447 0.843397203371
0.0222542585592 0.844009508492
0.022137521119 0.844620087991
0.0220213166488 0.845228943365
0.021905643178 0.845836076126
0.0217904987407 0.846441487805
0.0216758813759 0.847045179946
0.0215617891273 0.847647154111
0.0214482200434 0.848247411878
0.0213351721773 0.84884595484
0.0212226435871 0.849442784609
0.0211106323356 0.850037902808
0.0209991364905 0.85063131108
0.0208881541239 0.851223011081
0.0207776833131 0.851813004483
0.02066772214 0.852401292974
0.0205582686912 0.852987878258
0.0204493210583 0.853572762054
0.0203408773374 0.854155946093
0.0202329356297 0.854737432127
0.0201254940409 0.855317221917
0.0200185506817 0.855895317244
0.0199121036675 0.8564717199
0.0198061511183 0.857046431693
0.0197006911593 0.857619454447
0.0195957219201 0.858190789998
0.0194912415352 0.8587604402
0.0193872481441 0.859328406918
0.0192837398907 0.859894692032
0.0191807149241 0.860459297438
0.0190781713978 0.861022225044
0.0189761074703 0.861583476773
0.0188745213049 0.862143054562
0.0187734110697 0.862700960361
0.0186727749374 0.863257196136
0.0185726110856 0.863811763863
0.0184729176967 0.864364665536
0.0183736929579 0.864915903158
0.0182749350611 0.865465478749
0.0181766422032 0.86601339434
0.0180788125854 0.866559651976
0.0179814444143 0.867104253715
0.0178845359007 0.867647201629
0.0177880852607 0.868188497802
0.0176920907147 0.868728144331
0.0175965504882 0.869266143326
0.0175014628113 0.869802496909
0.017406825919 0.870337207214
0.017312638051 0.870870276391
0.0172188974518 0.871401706599
0.0171256023705 0.87193150001
0.0170327510613 0.872459658809
0.0169403417828 0.872986185192
0.0168483727987 0.873511081369
0.0167568423771 0.874034349561
0.0166657487912 0.874555991999
0.0165750903188 0.875076010929
0.0164848652423 0.875594408606
0.0163950718492 0.876111187299
0.0163057084314 0.876626349288
0.0162167732859 0.877139896862
0.016128264714 0.877651832324
0.0160401810222 0.878162157989
0.0159525205215 0.878670876179
0.0158652815275 0.879177989232
0.0157784623609 0.879683499494
0.0156920613469 0.880187409324
0.0156060768154 0.880689721089
0.0155205071011 0.881190437169
0.0154353505435 0.881689559954
0.0153506054866 0.882187091845
0.0152662702793 0.882683035253
0.0151823432752 0.8831773926
0.0150988228326 0.883670166318
0.0150157073145 0.884161358848
0.0149329950884 0.884650972644
0.014850684527 0.885139010168
0.0147687740071 0.885625473892
0.0146872619107 0.886110366299
0.0146061466242 0.88659368988
0.0145254265387 0.887075447138
0.0144451000501 0.887555640585
0.014365165559 0.88803427274
0.0142856214705 0.888511346137
0.0142064661946 0.888986863313
0.0141276981458 0.889460826819
0.0140493157432 0.889933239213
0.0139713174109 0.890404103063
0.0138937015772 0.890873420946
0.0138164666755 0.891341195447
0.0137396111436 0.891807429162
0.0136631334238 0.892272124694
0.0135870319635 0.892735284655
0.0135113052143 0.893196911666
0.0134359516326 0.893657008356
0.0133609696795 0.894115577365
0.0132863578206 0.894572621337
0.0132121145261 0.895028142928
0.0131382382711 0.8954821448
0.0130647275349 0.895934629626
0.0129915808017 0.896385600083
0.0129187965601 0.89683505886
0.0128463733036 0.89728300865
0.0127743095299 0.897729452159
0.0127026037415 0.898174392095
0.0126312544456 0.898617831178
0.0125602601537 0.899059772133
0.0124896193821 0.899500217694
0.0124193306516 0.899939170602
0.0123493924874 0.900376633605
0.0122798034195 0.900812609458
0.0122105619823 0.901247100925
0.0121416667149 0.901680110775
0.0120731161608 0.902111641786
0.0120049088681 0.902541696741
0.0119370433893 0.90297027843
0.0118695182816 0.903397389652
0.0118023321067 0.90382303321
0.0117354834307 0.904247211916
0.0116689708243 0.904669928587
0.0116027928627 0.905091186047
0.0115369481256 0.905510987126
0.0114714351971 0.905929334661
0.0114062526659 0.906346231495
0.0113413991252 0.906761680478
0.0112768731725 0.907175684463
0.01121267341 0.907588246314
0.0111487984442 0.907999368896
0.0110852468862 0.908409055083
0.0110220173513 0.908817307754
0.0109591084595 0.909224129793
0.0108965188351 0.909629524091
0.0108342471069 0.910033493544
0.0107722919081 0.910436041052
0.0107106518764 0.910837169522
0.0106493256538 0.911236881868
0.0105883118868 0.911635181005
0.0105276092261 0.912032069857
0.0104672163271 0.91242755135
0.0104071318494 0.912821628419
0.0103473544571 0.913214304
0.0102878828185 0.913605581037
0.0102287156064 0.913995462476
0.010169851498 0.914383951269
0.0101112891747 0.914771050375
0.0100530273225 0.915156762753
0.00999506463147 0.91554109137
0.0099373997962 0.915924039197
0.00988003151554 0.916305609209
0.00982295849269 0.916685804384
0.00976617943517 0.917064627706
0.00970969305479 0.917442082162
0.00965349806767 0.917818170745
0.00959759319425 0.918192896451
0.00954197715924 0.918566262278
0.00948664869165 0.918938271231
0.00943160652474 0.919308926317
0.00937684939606 0.919678230547
0.00932237604744 0.920046186936
0.00926818522493 0.920412798503
0.00921427567884 0.92077806827
0.00916064616375 0.921141999262
0.00910729543844 0.921504594509
0.00905422226593 0.921865857042
0.00900142541347 0.922225789898
0.00894890365251 0.922584396115
0.00889665575872 0.922941678734
0.00884468051194 0.923297640802
0.00879297669624 0.923652285367
0.00874154309985 0.924005615478
0.00869037851519 0.92435763419
0.00863948173883 0.92470834456
0.00858885157153 0.925057749647
0.00853848681818 0.925405852514
0.00848838628783 0.925752656224
0.00843854879366 0.926098163845
0.00838897315299 0.926442378447
0.00833965818728 0.926785303102
0.00829060272207 0.927126940885
0.00824180558704 0.927467294872
0.00819326561596 0.927806368142
0.0081449816467 0.928144163777
0.00809695252121 0.928480684859
0.00804917708552 0.928815934475
0.00800165418973 0.92914991571
0.00795438268801 0.929482631655
0.00790736143858 0.929814085401
0.00786058930371 0.930144280039
0.00781406514971 0.930473218666
0.00776778784692 0.930800904376
0.0077217562697 0.931127340268
0.00767596929645 0.93145252944
0.00763042580954 0.931776474995
0.00758512469537 0.932099180033
0.00754006484433 0.932420647659
0.00749524515077 0.932740880977
0.00745066451306 0.933059883093
0.00740632183349 0.933377657115
0.00736221601835 0.933694206151
0.00731834597786 0.93400953331
0.00727471062619 0.934323641702
0.00723130888144 0.93463653444
0.00718813966566 0.934948214635
0.0071452019048 0.9352586854
0.00710249452872 0.935567949849
0.0070600164712 0.935876011097
0.00701776666991 0.936182872258
0.00697574406639 0.936488536449
0.00693394760608 0.936793006785
0.00689237623829 0.937096286384
0.00685102891617 0.937398378362
0.00680990459676 0.937699285838
0.00676900224091 0.937999011928
0.00672832081334 0.938297559751
0.00668785928257 0.938594932425
0.00664761662096 0.938891133069
0.00660759180468 0.939186164802
0.0065677838137 0.939480030741
0.00652819163178 0.939772734005
0.00648881424649 0.940064277712
0.00644965064915 0.940354664982
0.00641069983487 0.940643898932
0.00637196080252 0.94093198268
0.00633343255472 0.941218919343
0.00629511409782 0.941504712039
0.00625700444195 0.941789363885
0.00621910260092 0.942072877997
0.00618140759228 0.942355257491
0.0061439184373 0.942636505483
0.00610663416094 0.942916625086
0.00606955379186 0.943195619416
0.00603267636241 0.943473491586
0.00599600090859 0.943750244708
0.00595952647011 0.944025881895
0.0059232520903 0.944300406256
0.00588717681618 0.944573820903
0.00585129969837 0.944846128945
0.00581561979116 0.945117333489
0.00578013615245 0.945387437643
0.00574484784375 0.945656444512
0.00570975393019 0.945924357202
0.0056748534805 0.946191178817
0.00564014556698 0.946456912458
0.00560562926553 0.946721561227
0.00557130365563 0.946985128223
0.0055371678203 0.947247616546
0.00550322084614 0.947509029291
0.00546946182328 0.947769369554
0.0054358898454 0.94802864043
0.0054025040097 0.948286845011
0.00536930341691 0.948543986387
0.00533628717125 0.948800067648
0.00530345438047 0.949055091881
0.00527080415581 0.949309062171
0.00523833561198 0.949561981603
0.00520604786718 0.949813853258
0.00517394004306 0.950064680217
0.00514201126477 0.950314465558
0.00511026066086 0.950563212356
0.00507868736335 0.950810923687
0.00504729050769 0.951057602622
0.00501606923275 0.951303252231
0.00498502268081 0.951547875583
0.00495414999757 0.951791475742
0.00492345033212 0.952034055773
0.00489292283693 0.952275618736
0.00486256666787 0.952516167691
0.00483238098415 0.952755705693
0.00480236494838 0.952994235798
0.00477251772649 0.953231761056
0.00474283848776 0.953468284518
0.00471332640483 0.953703809229
0.00468398065364 0.953938338233
0.00465480041346 0.954171874573
0.00462578486686 0.954404421287
0.00459693319972 0.954635981412
0.0045682446012 0.95486655798
0.00453971826375 0.955096154024
0.00451135338308 0.95532477257
0.0044831491582 0.955552416643
0.00445510479132 0.955779089267
0.00442721948795 0.95600479346
0.0043994924568 0.956229532239
0.00437192290983 0.956453308617
0.0043445100622 0.956676125605
0.00431725313231 0.956897986209
0.00429015134173 0.957118893436
0.00426320391524 0.957338850284
0.00423641008081 0.957557859753
0.00420976906957 0.957775924837
0.00418328011582 0.957993048528
0.00415694245703 0.958209233814
0.0041307553338 0.95842448368
0.00410471798988 0.958638801108
0.00407882967215 0.958852189075
0.00405308963061 0.959064650557
0.00402749711838 0.959276188526
0.00400205139167 0.959486805949
0.00397675170979 0.95969650579
0.00395159733514 0.959905291011
0.00392658753321 0.960113164568
0.00390172157252 0.960320129417
0.00387699872469 0.960526188506
0.00385241826438 0.960731344781
0.00382797946926 0.960935601187
0.00380368162009 0.961138960661
0.0037795240006 0.96134142614
0.00375550589757 0.961543000554
0.00373162660077 0.96174368683
0.00370788540297 0.961943487894
0.00368428159993 0.962142406664
0.00366081449039 0.962340446056
0.00363748337606 0.962537608983
0.00361428756161 0.962733898353
0.00359122635467 0.962929317068
0.00356829906581 0.963123868031
0.00354550500853 0.963317554135
0.00352284349926 0.963510378274
0.00350031385735 0.963702343335
0.00347791540506 0.9638934522
0.00345564746755 0.964083707751
0.00343350937286 0.964273112861
0.00341150045193 0.964461670402
0.00338962003855 0.964649383241
0.00336786746941 0.964836254239
0.00334624208403 0.965022286255
0.00332474322477 0.965207482143
0.00330337023685 0.965391844752
0.00328212246831 0.965575376926
0.00326099927002 0.965758081507
0.00323999999564 0.96593996133
0.00321912400165 0.966121019227
0.00319837064733 0.966301258025
0.00317773929473 0.966480680547
0.00315722930869 0.966659289611
0.0031368400568 0.966837088031
0.00311657090944 0.967014078614
0.00309642123971 0.967190264167
0.00307639042348 0.967365647487
0.00305647783932 0.96754023137
0.00303668286856 0.967714018607
0.00301700489522 0.967887011983
0.00299744330605 0.968059214279
0.00297799749047 0.96823062827
0.00295866684063 0.968401256729
0.00293945075131 0.968571102422
0.00292034862001 0.96874016811
0.00290135984686 0.968908456551
0.00288248383468 0.969075970495
0.0028637199889 0.969242712691
0.00284506771762 0.969408685881
0.00282652643155 0.969573892802
0.00280809554402 0.969738336185
0.00278977447098 0.96990201876
0.002771562631 0.970064943246
0.00275345944521 0.970227112364
0.00273546433735 0.970388528823
0.00271757673374 0.970549195333
0.00269979606326 0.970709114594
0.00268212175735 0.970868289305
0.00266455325002 0.971026722156
0.0026470899778 0.971184415836
0.00262973137977 0.971341373025
0.00261247689754 0.9714975964
0.00259532597523 0.971653088633
0.00257827805947 0.97180785239
0.0025613325994 0.971961890332
0.00254448904666 0.972115205115
0.00252774685534 0.972267799388
0.00251110548206 0.972419675798
0.00249456438585 0.972570836985
0.00247812302825 0.972721285582
0.00246178087323 0.97287102422
0.00244553738718 0.973020055522
0.00242939203898 0.973168382107
0.00241334429988 0.973316006589
0.00239739364359 0.973462931574
0.00238153954619 0.973609159667
0.00236578148621 0.973754693464
0.00235011894453 0.973899535556
0.00233455140443 0.97404368853
0.00231907835157 0.974187154967
0.00230369927398 0.974329937442
0.00228841366205 0.974472038525
0.0022732210085 0.974613460781
0.00225812080843 0.974754206768
0.00224311255924 0.974894279039
0.00222819576068 0.975033680142
0.00221336991482 0.97517241262
0.00219863452602 0.97531047901
0.00218398910096 0.975447881842
0.00216943314862 0.975584623642
0.00215496618024 0.97572070693
0.00214058770936 0.97585613422
0.00212629725178 0.975990908021
0.00211209432558 0.976125030836
0.00209797845106 0.976258505163
0.00208394915081 0.976391333492
0.00207000594961 0.976523518312
0.0020561483745 0.976655062101
0.00204237595474 0.976785967334
0.00202868822179 0.976916236481
0.00201508470933 0.977045872005
0.00200156495323 0.977174876363
0.00198812849155 0.977303252008
0.00197477486453 0.977431001385
0.00196150361459 0.977558126934
0.00194831428631 0.977684631092
0.00193520642644 0.977810516285
0.00192217958385 0.977935784938
0.00190923330959 0.978060439467
0.00189636715682 0.978184482285
0.00188358068083 0.978307915796
0.00187087343903 0.9784307424
0.00185824499095 0.978552964493
0.0018456948982 0.978674584461
0.00183322272452 0.978795604687
0.00182082803571 0.978916027548
0.00180851039964 0.979035855415
0.00179626938629 0.979155090651
0.00178410456768 0.979273735617
0.00177201551788 0.979391792665
0.00176000181302 0.979509264142
0.00174806303126 0.97962615239
0.00173619875282 0.979742459743
0.00172440855992 0.979858188532
0.00171269203679 0.979973341081
0.00170104876971 0.980087919706
0.00168947834692 0.980201926719
0.00167798035868 0.980315364427
0.00166655439722 0.980428235128
0.00165520005678 0.980540541118
0.00164391693354 0.980652284684
0.00163270462566 0.980763468108
0.00162156273325 0.980874093666
0.00161049085838 0.980984163629
0.00159948860506 0.98109368026
0.00158855557923 0.981202645818
0.00157769138875 0.981311062555
0.00156689564342 0.981418932717
0.00155616795494 0.981526258544
0.00154550793691 0.981633042271
0.00153491520485 0.981739286127
0.00152438937613 0.981844992333
0.00151393007005 0.981950163106
0.00150353690776 0.982054800655
0.00149320951227 0.982158907186
0.00148294750848 0.982262484897
0.00147275052311 0.98236553598
0.00146261818475 0.982468062622
0.00145255012382 0.982570067002
0.00144254597258 0.982671551295
0.00143260536511 0.982772517669
0.00142272793729 0.982872968286
0.00141291332684 0.982972905303
0.00140316117328 0.983072330871
0.00139347111789 0.983171247132
0.00138384280378 0.983269656225
0.00137427587583 0.983367560283
0.00136476998068 0.983464961431
0.00135532476676 0.983561861789
0.00134593988424 0.983658263472
0.00133661498505 0.983754168588
0.00132734972288 0.983849579238
0.00131814375314 0.983944497518
0.00130899673298 0.984038925519
0.00129990832127 0.984132865324
0.00129087817862 0.984226319011
0.00128190596732 0.984319288652
0.00127299135139 0.984411776313
0.00126413399653 0.984503784053
0.00125533357014 0.984595313926
0.0012465897413 0.98468636798
0.00123790218077 0.984776948256
0.00122927056099 0.984867056791
0.00122069455603 0.984956695613
0.00121217384165 0.985045866746
0.00120370809525 0.985134572207
0.00119529699587 0.985222814009
0.00118694022418 0.985310594157
0.00117863746249 0.98539791465
0.00117038839473 0.985484777481
0.00116219270644 0.985571184638
0.00115405008478 0.985657138103
0.0011459602185 0.98574263985
0.00113792279796 0.985827691849
0.00112993751509 0.985912296064
0.00112200406342 0.985996454451
0.00111412213805 0.986080168963
0.00110629143565 0.986163441543
0.00109851165444 0.986246274133
0.00109078249423 0.986328668664
0.00108310365634 0.986410627065
0.00107547484366 0.986492151256
0.0010678957606 0.986573243154
0.00106036611312 0.986653904666
0.00105288560868 0.986734137698
0.00104545395628 0.986813944145
0.00103807086641 0.9868933259
0.00103073605109 0.986972284847
0.0010234492238 0.987050822868
0.00101621009955 0.987128941833
0.00100901839482 0.987206643613
0.00100187382757 0.987283930067
0.000994776117227 0.987360803052
0.000987724984689 0.987437264416
0.000980720152318 0.987513316005
0.000973761343923 0.987588959656
0.000966848284768 0.9876641972
0.000959980701551 0.987739030464
0.000953158322411 0.987813461267
0.000946380876913 0.987887491424
0.000939648096046 0.987961122742
0.000932959712215 0.988034357024
0.000926315459236 0.988107196067
0.000919715072329 0.98817964166
0.000913158288113 0.988251695588
0.000906644844599 0.988323359631
0.000900174481184 0.988394635559
0.000893746938645 0.988465525142
0.000887361959134 0.988536030139
0.000881019286169 0.988606152305
0.000874718664633 0.98867589339
0.000868459840763 0.988745255138
0.000862242562147 0.988814239286
0.000856066577717 0.988882847565
0.000849931637743 0.988951081701
0.000843837493828 0.989018943416
0.000837783898901 0.989086434422
0.000831770607212 0.989153556428
0.000825797374325 0.989220311137
0.000819863957115 0.989286700246
0.000813970113758 0.989352725445
0.000808115603728 0.98941838842
0.000802300187791 0.98948369085
0.000796523627998 0.98954863441
0.00079078568768 0.989613220766
0.000785086131444 0.98967745158
0.000779424725164 0.989741328511
0.000773801235978 0.989804853207
0.000768215432279 0.989868027314
0.000762667083715 0.98993085247
0.000757155961178 0.98999333031
0.0007516818368 0.990055462461
0.000746244483949 0.990117250545
0.000740843677221 0.990178696179
0.000735479192438 0.990239800972
0.000730150806635 0.99030056653
0.000724858298066 0.990360994452
0.000719601446187 0.990421086331
0.000714380031659 0.990480843756
0.000709193836336 0.990540268309
0.000704042643264 0.990599361566
0.000698926236676 0.990658125098
0.000693844401982 0.990716560471
0.000688796925766 0.990774669244
0.000683783595785 0.990832452972
0.000678804200955 0.990889913202
0.000673858531354 0.990947051479
0.000668946378209 0.991003869338
0.000664067533898 0.991060368313
0.00065922179194 0.991116549928
0.00065440894699 0.991172415705
0.000649628794838 0.991227967159
0.000644881132396 0.991283205799
0.000640165757701 0.991338133129
0.000635482469904 0.991392750648
0.000630831069269 0.991447059849
0.000626211357162 0.991501062219
0.000621623136054 0.99155475924
0.000617066209509 0.991608152389
0.000612540382181 0.991661243136
0.000608045459811 0.991714032947
0.000603581249217 0.991766523283
0.000599147558296 0.991818715597
0.000594744196013 0.99187061134
0.000590370972396 0.991922211954
0.000586027698538 0.991973518879
0.000581714186581 0.992024533547
0.000577430249723 0.992075257386
0.000573175702201 0.992125691817
0.000568950359297 0.992175838258
0.000564754037326 0.992225698121
0.000560586553632 0.99227527281
0.000556447726588 0.992324563728
0.000552337375583 0.992373572269
0.000548255321026 0.992422299823
0.000544201384332 0.992470747776
0.000540175387927 0.992518917506
0.000536177155234 0.992566810387
0.000532206510675 0.99261442779
0.000528263279662 0.992661771077
0.000524347288595 0.992708841606
0.000520458364855 0.992755640731
0.0005165963368 0.992802169799
0.000512761033763 0.992848430154
0.000508952286043 0.992894423132
0.000505169924902 0.992940150065
0.000501413782561 0.992985612282
0.000497683692196 0.993030811103
0.000493979487933 0.993075747845
0.000490301004839 0.993120423819
0.000486648078925 0.993164840333
0.000483020547136 0.993208998686
0.000479418247348 0.993252900175
0.000475841018365 0.993296546092
0.00047228869991 0.993339937721
0.000468761132627 0.993383076344
0.000465258158071 0.993425963236
0.000461779618706 0.993468599668
0.000458325357899 0.993510986904
0.000454895219919 0.993553126206
0.000451489049929 0.99359501883
0.000448106693982 0.993636666024
0.000444747999019 0.993678069035
0.000441412812862 0.993719229103
0.00043810098421 0.993760147464
0.000434812362639 0.993800825347
0.000431546798589 0.993841263978
0.00042830414337 0.993881464577
0.000425084249147 0.993921428361
0.000421886968946 0.993961156538
0.000418712156643 0.994000650316
0.000415559666961 0.994039910895
0.000412429355468 0.99407893947
0.00040932107857 0.994117737233
0.000406234693509 0.994156305369
0.000403170058357 0.994194645059
0.000400127032015 0.994232757481
0.000397105474203 0.994270643804
0.000394105245463 0.994308305197
0.00039112620715 0.994345742821
0.000388168221429 0.994382957832
0.000385231151271 0.994419951383
0.000382314860451 0.994456724622
0.00037941921354 0.994493278691
0.000376544075903 0.994529614727
0.000373689313698 0.994565733865
0.000370854793867 0.994601637232
0.000368040384132 0.994637325952
0.000365245952998 0.994672801145
0.000362471369741 0.994708063924
0.000359716504407 0.994743115399
0.00035698122781 0.994777956675
0.000354265411525 0.994812588852
0.000351568927887 0.994847013026
0.000348891649984 0.994881230287
0.000346233451657 0.994915241723
0.000343594207492 0.994949048415
0.000340973792819 0.994982651439
0.000338372083706 0.995016051869
0.00033578895696 0.995049250773
0.000333224290117 0.995082249213
0.00033067796144 0.99511504825
0.00032814984992 0.995147648936
0.000325639835265 0.995180052322
0.000323147797901 0.995212259453
0.000320673618968 0.995244271371
0.000318217180315 0.99527608911
0.000315778364496 0.995307713703
0.000313357054768 0.995339146178
0.000310953135085 0.995370387557
0.000308566490098 0.995401438859
0.000306197005148 0.995432301097
0.000303844566262 0.995462975282
0.000301509060155 0.995493462419
0.000299190374219 0.995523763508
0.000296888396525 0.995553879545
0.000294603015815 0.995583811524
0.000292334121503 0.995613560432
0.000290081603669 0.995643127251
0.000287845353055 0.995672512962
0.000285625261064 0.995701718539
0.000283421219752 0.995730744952
0.00028123312183 0.995759593167
0.000279060860657 0.995788264147
0.000276904330239 0.99581675885
0.000274763425222 0.995845078227
0.000272638040892 0.99587322323
0.00027052807317 0.995901194802
0.000268433418609 0.995928993884
0.000266353974392 0.995956621413
0.000264289638326 0.995984078321
0.000262240308841 0.996011365537
0.000260205884984 0.996038483983
0.000258186266419 0.996065434581
0.000256181353422 0.996092218246
0.000254191046878 0.996118835889
0.000252215248277 0.996145288418
0.000250253859712 0.996171576736
0.000248306783874 0.996197701742
0.000246373924053 0.996223664333
0.000244455184128 0.996249465398
0.000242550468571 0.996275105825
0.000240659682437 0.996300586497
0.000238782731368 0.996325908294
0.000236919521583 0.996351072089
0.00023506995988 0.996376078755
0.000233233953631 0.996400929158
0.000231411410777 0.996425624161
0.000229602239828 0.996450164624
0.000227806349859 0.996474551401
0.000226023650506 0.996498785344
0.000224254051964 0.996522867301
0.000222497464984 0.996546798114
0.000220753800867 0.996570578623
0.000219022971467 0.996594209664
0.000217304889182 0.996617692068
0.000215599466955 0.996641026664
0.000213906618268 0.996664214276
0.000212226257144 0.996687255723
0.000210558298136 0.996710151823
0.000208902656332 0.996732903387
0.000207259247348 0.996755511224
0.000205627987327 0.996777976141
0.000204008792932 0.996800298937
0.000202401581351 0.99682248041
0.000200806270285 0.996844521355
0.000199222777952 0.996866422561
0.00019765102308 0.996888184814
0.000196090924908 0.996909808897
0.000194542403178 0.996931295589
0.000193005378139 0.996952645666
0.000191479770538 0.996973859898
0.00018996550162 0.996994939053
0.000188462493125 0.997015883897
0.000186970667285 0.997036695189
0.000185489946824 0.997057373686
0.000184020254948 0.997077920142
0.000182561515352 0.997098335307
0.000181113652208 0.997118619927
0.000179676590171 0.997138774744
0.000178250254368 0.997158800498
0.000176834570402 0.997178697924
0.000175429464345 0.997198467754
0.000174034862738 0.997218110717
0.000172650692589 0.997237627537
0.000171276881365 0.997257018937
0.000169913356996 0.997276285634
0.00016856004787 0.997295428342
0.000167216882828 0.997314447773
0.000165883791166 0.997333344634
0.000164560702627 0.99735211963
0.000163247547405 0.997370773461
0.000161944256136 0.997389306825
0.0001606507599 0.997407720416
0.000159366990216 0.997426014924
0.000158092879041 0.997444191036
0.000156828358767 0.997462249437
0.000155573362218 0.997480190806
0.000154327822648 0.997498015822
0.00015309167374 0.997515725157
0.0001518648496 0.997533319483
0.000150647284757 0.997550799466
0.000149438914163 0.997568165771
0.000148239673186 0.997585419058
0.000147049497608 0.997602559985
0.000145868323627 0.997619589205
0.00014469608785 0.99763650737
0.000143532727294 0.997653315128
0.00014237817938 0.997670013123
0.000141232381935 0.997686601995
0.000140095273186 0.997703082384
0.00013896679176 0.997719454924
0.00013784687668 0.997735720247
0.000136735467365 0.997751878982
0.000135632503624 0.997767931753
0.00013453792566 0.997783879184
0.000133451674059 0.997799721893
0.000132373689797 0.997815460497
0.00013130391423 0.997831095608
0.000130242289097 0.997846627837
0.000129188756514 0.99786205779
0.000128143258978 0.997877386071
0.000127105739355 0.99789261328
0.000126076140888 0.997907740016
0.000125054407186 0.997922766873
0.000124040482231 0.997937694443
0.000123034310367 0.997952523315
0.000122035836302 0.997967254073
0.000121045005108 0.997981887301
0.000120061762215 0.997996423579
0.000119086053411 0.998010863482
0.000118117824838 0.998025207586
0.000117157022993 0.998039456461
0.000116203594724 0.998053610675
0.000115257487226 0.998067670792
0.000114318648045 0.998081637376
0.000113387025068 0.998095510985
0.000112462566529 0.998109292176
0.000111545220998 0.998122981502
0.00011063493739 0.998136579514
0.000109731664951 0.99815008676
0.000108835353267 0.998163503784
0.000107945952255 0.99817683113
0.000107063412161 0.998190069336
0.000106187683565 0.99820321894
0.000105318717369 0.998216280474
0.000104456464804 0.998229254469
0.000103600877422 0.998242141456
0.000102751907097 0.998254941957
0.000101909506024 0.998267656498
0.000101073626713 0.998280285596
0.000100244221992 0.998292829771
9.94212450016e-05 0.998305289536
9.86046491939e-05 0.998317665404
9.77943883318e-05 0.998329957883
9.69904164865e-05 0.998342167481
9.61926880352e-05 0.998354294701
9.54011576598e-05 0.998366340044
9.46157803451e-05 0.99837830401
9.38365113763e-05 0.998390187094
9.30633063381e-05 0.998401989789
9.22961211124e-05 0.998413712587
9.15349118766e-05 0.998425355976
9.07796351018e-05 0.99843692044
9.00302475513e-05 0.998448406464
8.92867062781e-05 0.998459814527
8.85489686241e-05 0.998471145108
8.78169922178e-05 0.998482398682
8.70907349727e-05 0.998493575722
8.63701550855e-05 0.998504676698
8.56552110343e-05 0.998515702078
8.49458615775e-05 0.998526652327
8.42420657512e-05 0.998537527908
8.35437828681e-05 0.998548329282
8.28509725157e-05 0.998559056906
8.21635945547e-05 0.998569711236
8.14816091171e-05 0.998580292724
8.08049766047e-05 0.998590801822
8.01336576876e-05 0.998601238977
7.94676133021e-05 0.998611604636
7.880680465e-05 0.99862189924
7.81511931955e-05 0.998632123232
7.75007406654e-05 0.99864227705
7.68554090458e-05 0.99865236113
7.62151605816e-05 0.998662375906
7.55799577747e-05 0.998672321808
7.49497633822e-05 0.998682199268
7.43245404147e-05 0.99869200871
7.37042521353e-05 0.998701750559
7.30888620575e-05 0.998711425239
7.24783339443e-05 0.998721033167
7.18726318057e-05 0.998730574763
7.12717198982e-05 0.998740050441
7.06755627224e-05 0.998749460614
7.00841250223e-05 0.998758805693
6.94973717831e-05 0.998768086086
6.89152682301e-05 0.9987773022
6.83377798272e-05 0.998786454438
6.77648722753e-05 0.998795543203
6.71965115108e-05 0.998804568894
6.66326637042e-05 0.998813531907
6.60732952588e-05 0.99882243264
6.5518372809e-05 0.998831271483
6.4967863219e-05 0.998840048829
6.44217335813e-05 0.998848765066
6.38799512154e-05 0.99885742058
6.33424836662e-05 0.998866015756
6.28092987028e-05 0.998874550975
6.2280364317e-05 0.998883026619
6.17556487217e-05 0.998891443064
6.12351203499e-05 0.998899800688
6.07187478532e-05 0.998908099863
6.02065001002e-05 0.998916340961
5.96983461755e-05 0.998924524352
5.91942553778e-05 0.998932650403
5.86941972194e-05 0.998940719481
5.81981414238e-05 0.998948731947
5.77060579257e-05 0.998956688165
5.7217916868e-05 0.998964588493
5.6733688602e-05 0.998972433288
5.62533436855e-05 0.998980222906
5.57768528812e-05 0.9989879577
5.53041871556e-05 0.998995638022
5.48353176781e-05 0.99900326422
5.43702158193e-05 0.999010836643
5.39088531498e-05 0.999018355636
5.3451201439e-05 0.999025821541
5.29972326537e-05 0.999033234702
5.25469189571e-05 0.999040595456
5.21002327072e-05 0.999047904143
5.16571464561e-05 0.999055161097
5.12176329481e-05 0.999062366653
5.0781665119e-05 0.999069521142
5.03492160944e-05 0.999076624895
4.99202591893e-05 0.999083678239
4.94947679058e-05 0.999090681501
4.90727159328e-05 0.999097635006
4.86540771445e-05 0.999104539075
4.82388255989e-05 0.99911139403
4.78269355372e-05 0.999118200189
4.74183813821e-05 0.99912495787
4.70131377371e-05 0.999131667388
4.66111793851e-05 0.999138329055
4.6212481287e-05 0.999144943185
4.58170185811e-05 0.999151510086
4.54247665814e-05 0.999158030066
4.50357007771e-05 0.999164503432
4.46497968306e-05 0.999170930489
4.42670305776e-05 0.999177311538
4.38873780245e-05 0.999183646881
4.35108153486e-05 0.999189936818
4.31373188964e-05 0.999196181644
4.27668651823e-05 0.999202381658
4.23994308881e-05 0.999208537151
4.20349928615e-05 0.999214648417
4.1673528115e-05 0.999220715747
4.13150138251e-05 0.999226739428
4.09594273311e-05 0.999232719749
4.06067461337e-05 0.999238656995
4.0256947895e-05 0.99924455145
3.99100104359e-05 0.999250403396
3.95659117365e-05 0.999256213114
3.92246299341e-05 0.999261980882
3.88861433227e-05 0.999267706978
3.85504303519e-05 0.999273391677
3.82174696255e-05 0.999279035254
3.78872399011e-05 0.999284637981
3.75597200886e-05 0.999290200128
3.72348892492e-05 0.999295721966
3.69127265951e-05 0.999301203761
3.65932114874e-05 0.99930664578
3.62763234363e-05 0.999312048287
3.5962042099e-05 0.999317411545
3.56503472796e-05 0.999322735815
3.53412189277e-05 0.999328021357
3.50346371376e-05 0.99933326843
3.47305821472e-05 0.99933847729
3.44290343373e-05 0.999343648193
3.41299742302e-05 0.999348781391
3.38333824895e-05 0.999353877138
3.35392399184e-05 0.999358935683
3.32475274593e-05 0.999363957277
3.29582261924e-05 0.999368942166
3.26713173355e-05 0.999373890597
3.23867822423e-05 0.999378802814
3.21046024019e-05 0.999383679062
3.18247594382e-05 0.999388519581
3.15472351082e-05 0.999393324612
3.12720113019e-05 0.999398094394
3.09990700411e-05 0.999402829164
3.07283934782e-05 0.999407529158
3.04599638959e-05 0.999412194612
3.01937637062e-05 0.999416825758
2.99297754491e-05 0.999421422827
2.96679817922e-05 0.999425986051
2.94083655298e-05 0.999430515658
2.91509095818e-05 0.999435011877
2.88955969929e-05 0.999439474932
2.86424109325e-05 0.999443905049
2.83913346925e-05 0.999448302452
2.81423516875e-05 0.999452667362
2.78954454538e-05 0.999457000001
2.76505996484e-05 0.999461300587
2.74077980482e-05 0.99946556934
2.71670245495e-05 0.999469806475
2.69282631667e-05 0.999474012208
2.66914980318e-05 0.999478186754
2.64567133936e-05 0.999482330324
2.62238936171e-05 0.999486443132
2.5993023182e-05 0.999490525386
2.57640866828e-05 0.999494577295
2.55370688275e-05 0.999498599068
2.53119544371e-05 0.999502590911
2.50887284446e-05 0.999506553029
2.48673758945e-05 0.999510485626
2.46478819415e-05 0.999514388904
2.44302318505e-05 0.999518263064
2.42144109954e-05 0.999522108307
2.40004048586e-05 0.999525924832
2.37881990298e-05 0.999529712836
2.35777792058e-05 0.999533472516
2.33691311894e-05 0.999537204066
2.31622408891e-05 0.999540907682
2.29570943178e-05 0.999544583555
2.27536775925e-05 0.999548231877
2.25519769338e-05 0.999551852839
2.23519786643e-05 0.999555446629
2.21536692088e-05 0.999559013437
2.19570350933e-05 0.999562553448
2.17620629445e-05 0.999566066849
2.15687394881e-05 0.999569553823
2.13770515499e-05 0.999573014555
2.11869860534e-05 0.999576449226
2.09985300202e-05 0.999579858019
2.0811670569e-05 0.999583241111
2.06263949146e-05 0.999586598683
2.04426903679e-05 0.999589930913
2.02605443348e-05 0.999593237976
2.00799443155e-05 0.999596520048
1.9900877904e-05 0.999599777304
1.97233327875e-05 0.999603009917
1.95472967458e-05 0.99960621806
1.93727576503e-05 0.999609401902
1.91997034639e-05 0.999612561615
1.90281222396e-05 0.999615697367
1.8858002121e-05 0.999618809326
1.86893313404e-05 0.999621897659
1.85220982193e-05 0.999624962532
1.83562911671e-05 0.999628004109
1.81918986805e-05 0.999631022554
1.80289093433e-05 0.99963401803
1.78673118256e-05 0.999636990699
1.7707094883e-05 0.99963994072
1.75482473563e-05 0.999642868254
1.73907581706e-05 0.999645773459
1.72346163351e-05 0.999648656493
1.7079810942e-05 0.999651517511
1.69263311666e-05 0.99965435667
1.67741662659e-05 0.999657174125
1.66233055789e-05 0.999659970028
1.64737385254e-05 0.999662744532
1.63254546055e-05 0.999665497789
1.61784433993e-05 0.999668229949
1.60326945662e-05 0.999670941162
1.58881978441e-05 0.999673631578
1.57449430495e-05 0.999676301342
1.56029200762e-05 0.999678950603
1.54621188952e-05 0.999681579506
1.53225295542e-05 0.999684188196
1.51841421766e-05 0.999686776816
1.50469469614e-05 0.999689345511
1.49109341827e-05 0.999691894421
1.47760941888e-05 0.999694423689
1.46424174019e-05 0.999696933454
1.45098943176e-05 0.999699423856
1.43785155043e-05 0.999701895033
1.4248271603e-05 0.999704347123
1.41191533261e-05 0.999706780262
1.39911514574e-05 0.999709194587
1.38642568517e-05 0.999711590232
1.37384604338e-05 0.999713967331
1.36137531986e-05 0.999716326017
1.34901262102e-05 0.999718666423
1.33675706013e-05 0.999720988679
1.3246077573e-05 0.999723292918
1.31256383945e-05 0.999725579267
1.3006244402e-05 0.999727847856
1.28878869986e-05 0.999730098814
1.27705576539e-05 0.999732332267
1.26542479035e-05 0.999734548341
1.25389493482e-05 0.999736747162
1.24246536538e-05 0.999738928856
1.23113525508e-05 0.999741093544
1.21990378334e-05 0.999743241352
1.208770136e-05 0.9997453724
1.19773350513e-05 0.99974748681
1.18679308913e-05 0.999749584704
1.17594809259e-05 0.9997516662
1.16519772629e-05 0.999753731418
1.15454120715e-05 0.999755780476
1.14397775816e-05 0.999757813492
1.13350660836e-05 0.999759830581
1.12312699281e-05 0.999761831861
1.11283815251e-05 0.999763817447
1.10263933436e-05 0.999765787452
1.09252979117e-05 0.99976774199
1.08250878154e-05 0.999769681174
1.07257556989e-05 0.999771605117
1.06272942638e-05 0.999773513929
1.05296962685e-05 0.999775407722
1.04329545283e-05 0.999777286605
1.03370619144e-05 0.999779150687
1.02420113544e-05 0.999781000077
1.01477958304e-05 0.999782834882
1.00544083804e-05 0.99978465521
9.96184209656e-06 0.999786461167
9.8700901251e-06 0.999788252858
9.77914566636e-06 0.999790030388
9.68900197384e-06 0.999791793861
9.59965235448e-06 0.999793543382
9.51109016722e-06 0.999795279051
9.42330882381e-06 0.999797000972
9.33630178757e-06 0.999798709247
9.25006257346e-06 0.999800403974
9.16458474742e-06 0.999802085256
9.07986192633e-06 0.99980375319
8.99588777714e-06 0.999805407876
8.9126560171e-06 0.999807049412
8.83016041286e-06 0.999808677895
8.7483947806e-06 0.999810293421
8.6673529851e-06 0.999811896087
8.58702893991e-06 0.999813485988
8.50741660674e-06 0.999815063219
8.42850999494e-06 0.999816627873
8.35030316149e-06 0.999818180045
8.27279021065e-06 0.999819719827
8.19596529322e-06 0.999821247311
8.11982260662e-06 0.99982276259
8.04435639412e-06 0.999824265752
7.96956094506e-06 0.99982575689
7.89543059398e-06 0.999827236093
7.8219597206e-06 0.999828703449
7.74914274926e-06 0.999830159048
7.67697414883e-06 0.999831602977
7.60544843226e-06 0.999833035323
7.53456015634e-06 0.999834456173
7.46430392107e-06 0.999835865614
7.39467436972e-06 0.999837263729
7.32566618822e-06 0.999838650606
7.25727410533e-06 0.999840026327
7.18949289147e-06 0.999841390977
7.12231735922e-06 0.999842744638
7.05574236259e-06 0.999844087394
6.98976279689e-06 0.999845419325
6.92437359817e-06 0.999846740515
6.85956974333e-06 0.999848051043
6.79534624948e-06 0.99984935099
6.73169817356e-06 0.999850640435
6.66862061238e-06 0.999851919459
6.60610870218e-06 0.999853188139
6.54415761825e-06 0.999854446553
6.48276257476e-06 0.99985569478
6.42191882416e-06 0.999856932896
6.36162165768e-06 0.999858160978
6.30186640382e-06 0.999859379101
6.2426484293e-06 0.999860587342
6.1839631379e-06 0.999861785774
6.1258059707e-06 0.999862974474
6.06817240534e-06 0.999864153513
6.01105795639e-06 0.999865322966
5.95445817431e-06 0.999866482906
5.89836864573e-06 0.999867633405
5.84278499316e-06 0.999868774534
5.78770287418e-06 0.999869906366
5.7331179818e-06 0.99987102897
5.67902604409e-06 0.999872142418
5.62542282345e-06 0.999873246779
5.57230411691e-06 0.999874342122
5.51966575546e-06 0.999875428516
5.46750360408e-06 0.99987650603
5.41581356139e-06 0.999877574732
5.36459155931e-06 0.999878634689
5.31383356284e-06 0.999879685967
5.26353556984e-06 0.999880728634
5.21369361106e-06 0.999881762756
5.16430374897e-06 0.999882788397
5.11536207892e-06 0.999883805624
5.06686472745e-06 0.9998848145
5.01880785331e-06 0.99988581509
4.97118764609e-06 0.999886807458
4.92400032681e-06 0.999887791666
4.87724214759e-06 0.999888767778
4.83090939074e-06 0.999889735856
4.78499836942e-06 0.999890695961
4.73950542679e-06 0.999891648156
4.69442693596e-06 0.999892592502
4.64975929992e-06 0.999893529058
4.60549895098e-06 0.999894457886
4.56164235108e-06 0.999895379044
4.51818599079e-06 0.999896292593
4.47512638968e-06 0.999897198591
4.43246009618e-06 0.999898097097
4.39018368692e-06 0.999898988168
4.3482937665e-06 0.999899871862
4.30678696772e-06 0.999900748237
4.26565995126e-06 0.999901617349
4.22490940499e-06 0.999902479256
4.18453204443e-06 0.999903334011
4.14452461184e-06 0.999904181673
4.1048838767e-06 0.999905022295
4.06560663513e-06 0.999905855932
4.02668970967e-06 0.999906682639
3.98812994895e-06 0.99990750247
3.94992422803e-06 0.999908315478
3.91206944772e-06 0.999909121717
3.87456253437e-06 0.99990992124
3.83740043997e-06 0.999910714098
3.8005801416e-06 0.999911500345
3.76409864167e-06 0.999912280032
3.72795296733e-06 0.99991305321
3.69214017026e-06 0.99991381993
3.65665732704e-06 0.999914580244
3.62150153821e-06 0.9999153342
3.58666992861e-06 0.999916081849
3.55215964698e-06 0.999916823241
3.51796786557e-06 0.999917558424
3.48409178064e-06 0.999918287448
3.4505286115e-06 0.99991901036
3.41727560083e-06 0.99991972721
3.38433001401e-06 0.999920438044
3.35168913967e-06 0.99992114291
3.31935028874e-06 0.999921841856
3.28731079491e-06 0.999922534928
3.25556801395e-06 0.999923222171
3.22411932385e-06 0.999923903633
3.1929621247e-06 0.999924579359
3.16209383799e-06 0.999925249394
3.13151190712e-06 0.999925913784
3.10121379676e-06 0.999926572573
3.07119699317e-06 0.999927225805
3.04145900332e-06 0.999927873524
3.0119973552e-06 0.999928515774
2.98280959776e-06 0.9999291526
2.95389330041e-06 0.999929784042
2.92524605294e-06 0.999930410145
2.89686546573e-06 0.999931030951
2.86874916888e-06 0.999931646502
2.84089481262e-06 0.99993225684
2.81330006713e-06 0.999932862005
2.78596262204e-06 0.999933462041
2.75888018653e-06 0.999934056986
2.73205048917e-06 0.999934646883
2.70547127779e-06 0.999935231771
2.67914031893e-06 0.99993581169
2.65305539826e-06 0.99993638668
2.62721432032e-06 0.999936956781
2.60161490784e-06 0.999937522031
2.57625500233e-06 0.999938082469
2.5511324635e-06 0.999938638134
2.52624516905e-06 0.999939189065
2.50159101489e-06 0.999939735298
2.47716791468e-06 0.999940276872
2.45297379975e-06 0.999940813824
2.42900661918e-06 0.999941346192
2.40526433914e-06 0.999941874011
2.38174494349e-06 0.99994239732
2.35844643304e-06 0.999942916153
2.33536682559e-06 0.999943430547
2.31250415583e-06 0.999943940538
2.28985647532e-06 0.999944446162
2.26742185216e-06 0.999944947452
2.24519837089e-06 0.999945444446
2.22318413234e-06 0.999945937176
2.20137725371e-06 0.999946425678
2.17977586825e-06 0.999946909985
2.15837812501e-06 0.999947390132
2.13718218911e-06 0.999947866153
2.11618624113e-06 0.99994833808
2.0953884774e-06 0.999948805948
2.07478710956e-06 0.999949269788
2.05438036471e-06 0.999949729633
2.03416648514e-06 0.999950185516
2.01414372802e-06 0.99995063747
1.99431036574e-06 0.999951085525
1.97466468532e-06 0.999951529714
1.95520498869e-06 0.999951970068
1.93592959208e-06 0.999952406619
1.91683682649e-06 0.999952839396
1.89792503724e-06 0.999953268432
1.87919258365e-06 0.999953693756
1.86063783947e-06 0.999954115399
1.84225919231e-06 0.999954533391
1.82405504379e-06 0.999954947762
1.80602380906e-06 0.999955358541
1.78816391716e-06 0.999955765757
1.77047381078e-06 0.99995616944
1.75295194582e-06 0.999956569619
1.73559679173e-06 0.999956966322
1.71840683105e-06 0.999957359578
1.70138055955e-06 0.999957749415
1.68451648597e-06 0.999958135862
1.66781313182e-06 0.999958518945
1.65126903184e-06 0.999958898692
1.63488273297e-06 0.999959275132
1.61865279513e-06 0.999959648291
1.60257779058e-06 0.999960018196
1.5866563039e-06 0.999960384874
1.5708869322e-06 0.999960748352
1.55526828449e-06 0.999961108655
1.53979898221e-06 0.99996146581
1.52447765833e-06 0.999961819844
1.50930295828e-06 0.999962170781
1.49427353879e-06 0.999962518647
1.47938806871e-06 0.999962863469
1.4646452281e-06 0.99996320527
1.45004370877e-06 0.999963544076
1.43558221388e-06 0.999963879911
1.42125945801e-06 0.999964212801
1.40707416685e-06 0.99996454277
1.39302507718e-06 0.999964869841
1.37911093701e-06 0.999965194039
1.3653305051e-06 0.999965515388
1.35168255133e-06 0.999965833912
1.3381658559e-06 0.999966149633
1.32477921033e-06 0.999966462575
1.31152141614e-06 0.999966772762
1.29839128571e-06 0.999967080216
1.28538764177e-06 0.99996738496
1.27250931725e-06 0.999967687016
1.25975515541e-06 0.999967986407
1.24712400984e-06 0.999968283156
1.23461474399e-06 0.999968577283
1.22222623145e-06 0.999968868812
1.20995735542e-06 0.999969157764
1.19780700947e-06 0.99996944416
1.18577409636e-06 0.999969728021
1.17385752896e-06 0.99997000937
1.16205622935e-06 0.999970288226
1.15036912951e-06 0.999970564612
1.13879517039e-06 0.999970838547
1.12733330282e-06 0.999971110052
1.11598248642e-06 0.999971379147
1.10474169024e-06 0.999971645853
1.09360989253e-06 0.99997191019
1.08258608034e-06 0.999972172178
1.07166924979e-06 0.999972431836
1.0608584059e-06 0.999972689184
1.05015256269e-06 0.999972944241
1.0395507426e-06 0.999973197028
1.02905197696e-06 0.999973447562
1.01865530555e-06 0.999973695863
1.00835977668e-06 0.99997394195
9.9816444743e-07 0.999974185841
9.88068382779e-07 0.999974427555
9.78070656243e-07 0.999974667111
9.6817034978e-07 0.999974904526
9.58366553228e-07 0.999975139819
9.4865836453e-07 0.999975373008
9.39044889847e-07 0.99997560411
9.29525243221e-07 0.999975833143
9.20098546575e-07 0.999976060125
9.10763929718e-07 0.999976285073
9.01520530117e-07 0.999976508005
8.92367493011e-07 0.999976728936
8.83303971411e-07 0.999976947886
8.74329125655e-07 0.99997716487
8.65442123743e-07 0.999977379904
8.56642141001e-07 0.999977593007
8.47928360304e-07 0.999977804193
8.39299971744e-07 0.99997801348
8.30756172743e-07 0.999978220883
8.22296167713e-07 0.999978426419
8.13919168396e-07 0.999978630104
8.05624393529e-07 0.999978831953
7.97411069065e-07 0.999979031982
7.89278427504e-07 0.999979230206
7.81225708679e-07 0.999979426642
7.73252158859e-07 0.999979621304
7.65357031418e-07 0.999979814208
7.57539586282e-07 0.999980005368
7.49799090038e-07 0.999980194799
7.42134815934e-07 0.999980382517
7.34546043768e-07 0.999980568536
7.27032059888e-07 0.99998075287
7.19592156861e-07 0.999980935535
7.12225633914e-07 0.999981116544
7.0493179638e-07 0.999981295912
6.97709955921e-07 0.999981473652
6.90559430638e-07 0.999981649779
6.83479544517e-07 0.999981824307
6.76469627758e-07 0.999981997249
6.69529016561e-07 0.999982168619
6.62657053341e-07 0.999982338431
6.55853086173e-07 0.999982506698
6.49116469353e-07 0.999982673433
6.42446562837e-07 0.99998283865
6.35842732355e-07 0.999983002362
6.29304349631e-07 0.999983164582
6.22830791719e-07 0.999983325322
6.16421441779e-07 0.999983484596
6.1007568819e-07 0.999983642415
6.03792924991e-07 0.999983798794
5.97572552108e-07 0.999983953744
5.91413974238e-07 0.999984107277
5.85316602186e-07 0.999984259407
5.79279851531e-07 0.999984410145
5.73303143736e-07 0.999984559502
5.67385905148e-07 0.999984707492
5.61527567444e-07 0.999984854127
5.5572756763e-07 0.999984999417
5.49985347598e-07 0.999985143374
5.44300354566e-07 0.999985286011
5.38672040751e-07 0.999985427339
5.33099863254e-07 0.999985567368
5.27583284282e-07 0.999985706111
5.2212177104e-07 0.999985843579
5.16714795284e-07 0.999985979783
5.11361833988e-07 0.999986114733
5.06062368677e-07 0.999986248441
5.00815885762e-07 0.999986380918
4.95621876317e-07 0.999986512175
4.90479836079e-07 0.999986642221
4.85389265448e-07 0.999986771068
4.80349669374e-07 0.999986898726
4.75360557362e-07 0.999987025206
4.70421443466e-07 0.999987150518
4.65531846072e-07 0.999987274673
4.6069128834e-07 0.999987397679
4.55899297425e-07 0.999987519548
4.51155405146e-07 0.99998764029
4.4645914743e-07 0.999987759914
4.41810064533e-07 0.99998787843
4.37207701043e-07 0.999987995848
4.32651605653e-07 0.999988112178
4.28141331388e-07 0.999988227429
4.23676435157e-07 0.999988341611
4.1925647809e-07 0.999988454733
4.14881025312e-07 0.999988566805
4.10549646279e-07 0.999988677835
4.06261913888e-07 0.999988787833
4.02017405587e-07 0.999988896809
3.97815702158e-07 0.999989004771
3.9365638882e-07 0.999989111727
3.89539054235e-07 0.999989217688
3.85463291064e-07 0.999989322662
3.81428695739e-07 0.999989426657
3.77434868359e-07 0.999989529683
3.73481412796e-07 0.999989631748
3.69567936587e-07 0.99998973286
3.65694051041e-07 0.999989833028
3.61859370801e-07 0.99998993226
3.58063514505e-07 0.999990030564
3.543061039e-07 0.99999012795
3.50586764619e-07 0.999990224424
3.46905125626e-07 0.999990319996
3.43260819213e-07 0.999990414673
3.39653481451e-07 0.999990508463
3.36082751407e-07 0.999990601374
3.3254827192e-07 0.999990693414
3.29049688719e-07 0.999990784591
3.25586651417e-07 0.999990874912
3.22158812294e-07 0.999990964385
3.18765827179e-07 0.999991053017
3.15407355345e-07 0.999991140817
3.1208305884e-07 0.999991227791
3.08792603043e-07 0.999991313947
3.05535656553e-07 0.999991399293
3.02311891076e-07 0.999991483835
2.99120981206e-07 0.999991567581
2.95962604868e-07 0.999991650537
2.9283644265e-07 0.999991732712
2.89742178583e-07 0.999991814112
2.86679499362e-07 0.999991894743
2.83648094679e-07 0.999991974614
2.80647657114e-07 0.99999205373
2.77677882354e-07 0.999992132098
2.74738468753e-07 0.999992209726
2.71829117438e-07 0.99999228662
2.68949532645e-07 0.999992362786
2.66099421053e-07 0.999992438232
2.63278492452e-07 0.999992512963
2.60486459069e-07 0.999992586985
2.57723036023e-07 0.999992660307
2.54987941095e-07 0.999992732933
2.5228089473e-07 0.99999280487
2.49601619928e-07 0.999992876124
2.46949842464e-07 0.999992946702
2.44325290666e-07 0.999993016609
2.41727695194e-07 0.999993085852
2.39156789705e-07 0.999993154437
2.36612310078e-07 0.999993222369
2.34093994744e-07 0.999993289655
2.31601584577e-07 0.9999933563
2.29134823004e-07 0.99999342231
2.26693455896e-07 0.999993487691
2.24277231453e-07 0.999993552449
2.21885900209e-07 0.99999361659
2.19519215361e-07 0.999993680118
2.17176932105e-07 0.99999374304
2.1485880819e-07 0.999993805361
2.12564603586e-07 0.999993867086
2.10294080594e-07 0.999993928222
2.08047003736e-07 0.999993988772
2.05823139754e-07 0.999994048744
2.03622257722e-07 0.999994108141
2.01444128711e-07 0.99999416697
1.99288526348e-07 0.999994225235
1.97155226034e-07 0.999994282942
1.95044005502e-07 0.999994340095
1.92954644596e-07 0.9999943967
1.90886925266e-07 0.999994452761
1.88840631465e-07 0.999994508285
1.86815549363e-07 0.999994563275
1.84811467019e-07 0.999994617737
1.82828174711e-07 0.999994671675
1.80865464605e-07 0.999994725094
1.78923130756e-07 0.999994777999
1.77000969326e-07 0.999994830395
1.75098778588e-07 0.999994882286
1.73216358368e-07 0.999994933677
1.71353510825e-07 0.999994984573
1.69510039671e-07 0.999995034978
1.6768575084e-07 0.999995084897
1.65880451708e-07 0.999995134334
1.64093951871e-07 0.999995183293
1.62326062703e-07 0.999995231779
1.60576597241e-07 0.999995279797
1.58845370413e-07 0.999995327351
1.57132198919e-07 0.999995374444
1.5543690135e-07 0.999995421082
1.5375929785e-07 0.999995467268
1.52099210338e-07 0.999995513006
1.50456462511e-07 0.999995558302
1.48830879843e-07 0.999995603158
1.47222289359e-07 0.999995647579
1.45630519865e-07 0.99999569157
1.44055401607e-07 0.999995735133
1.42496766831e-07 0.999995778273
1.40954449002e-07 0.999995820994
1.39428283585e-07 0.999995863299
1.37918107379e-07 0.999995905194
1.36423758845e-07 0.99999594668
1.34945078001e-07 0.999995987763
1.33481906528e-07 0.999996028446
1.32034087441e-07 0.999996068732
1.30601465309e-07 0.999996108626
1.29183886477e-07 0.999996148131
1.27781198511e-07 0.99999618725
1.26393250643e-07 0.999996225988
1.25019893216e-07 0.999996264348
1.23660978568e-07 0.999996302332
1.2231635993e-07 0.999996339946
1.20985892416e-07 0.999996377192
1.19669432364e-07 0.999996414074
1.18366837443e-07 0.999996450595
1.17077966766e-07 0.999996486758
1.15802680778e-07 0.999996522567
1.14540841478e-07 0.999996558026
1.13292312087e-07 0.999996593137
1.12056957047e-07 0.999996627903
1.10834642242e-07 0.999996662329
1.09625235001e-07 0.999996696416
1.0842860354e-07 0.999996730169
1.07244617964e-07 0.999996763591
1.06073149042e-07 0.999996796684
1.0491406921e-07 0.999996829452
1.03767252013e-07 0.999996861897
1.0263257233e-07 0.999996894023
1.01509906036e-07 0.999996925833
1.00399130565e-07 0.99999695733
9.93001241234e-08 0.999996988517
9.82127666971e-08 0.999997019396
9.71369388258e-08 0.99999704997
9.6072522604e-08 0.999997080243
9.50194013472e-08 0.999997110217
9.3977459148e-08 0.999997139895
9.29465815425e-08 0.99999716928
9.19266550659e-08 0.999997198375
9.09175675856e-08 0.999997227182
8.99192077464e-08 0.999997255704
8.8931465525e-08 0.999997283944
8.79542318977e-08 0.999997311905
8.69873988396e-08 0.999997339588
8.60308596584e-08 0.999997366997
8.50845084388e-08 0.999997394135
8.41482404867e-08 0.999997421003
8.32219518854e-08 0.999997447605
8.23055401611e-08 0.999997473943
8.13989035064e-08 0.99999750002
8.05019412242e-08 0.999997525837
7.96145536164e-08 0.999997551398
7.87366420951e-08 0.999997576705
7.78681089608e-08 0.99999760176
7.7008857291e-08 0.999997626566
7.61587914955e-08 0.999997651125
7.53178165391e-08 0.999997675439
7.44858387192e-08 0.999997699511
7.36627649989e-08 0.999997723344
7.28485032297e-08 0.999997746938
7.20429624845e-08 0.999997770297
7.12460523911e-08 0.999997793423
7.04576836874e-08 0.999997816319
6.96777679998e-08 0.999997838985
6.89062177317e-08 0.999997861425
6.81429461746e-08 0.999997883641
6.73878676194e-08 0.999997905635
6.66408970229e-08 0.999997927408
6.59019502303e-08 0.999997948964
6.51709440858e-08 0.999997970304
6.44477960998e-08 0.99999799143
6.37324246711e-08 0.999998012344
6.30247490863e-08 0.999998033049
6.23246891873e-08 0.999998053546
6.16321658153e-08 0.999998073837
6.09471006996e-08 0.999998093925
6.02694162355e-08 0.999998113811
5.95990353736e-08 0.999998133497
5.89358822856e-08 0.999998152985
5.82798815874e-08 0.999998172277
5.7630958672e-08 0.999998191375
5.69890398205e-08 0.999998210281
5.63540519805e-08 0.999998228997
5.57259227651e-08 0.999998247524
5.51045805652e-08 0.999998265865
5.44899545485e-08 0.99999828402
5.38819746598e-08 0.999998301993
5.32805711773e-08 0.999998319784
5.26856756e-08 0.999998337395
5.20972197604e-08 0.999998354829
5.15151362679e-08 0.999998372087
5.09393583981e-08 0.99999838917
5.03698200927e-08 0.99999840608
4.98064560706e-08 0.99999842282
4.92492017168e-08 0.99999843939
4.86979927494e-08 0.999998455792
4.81527658858e-08 0.999998472029
4.76134582872e-08 0.9999984881
4.70800080032e-08 0.999998504009
4.65523533055e-08 0.999998519757
4.60304335759e-08 0.999998535344
4.55141883071e-08 0.999998550774
4.50035578803e-08 0.999998566047
4.44984833425e-08 0.999998581165
4.39989062961e-08 0.999998596129
4.35047686764e-08 0.999998610941
4.30160133069e-08 0.999998625602
4.25325835662e-08 0.999998640115
4.20544232771e-08 0.999998654479
4.15814769283e-08 0.999998668698
4.11136894529e-08 0.999998682771
4.06510065609e-08 0.999998696701
4.01933742955e-08 0.999998710489
3.97407392549e-08 0.999998724137
3.92930488147e-08 0.999998737645
3.88502506832e-08 0.999998751015
3.84122931241e-08 0.999998764249
3.79791249561e-08 0.999998777347
3.7550695553e-08 0.999998790312
3.71269546218e-08 0.999998803144
3.67078527574e-08 0.999998815845
3.62933406661e-08 0.999998828416
3.58833698311e-08 0.999998840858
3.54778920686e-08 0.999998853173
3.50768597501e-08 0.999998865362
3.46802256912e-08 0.999998877425
3.42879432624e-08 0.999998889365
3.38999662786e-08 0.999998901183
3.35162489984e-08 0.999998912879
3.31367461248e-08 0.999998924455
3.27614129159e-08 0.999998935913
3.23902051846e-08 0.999998947252
3.20230787443e-08 0.999998958475
3.16599904071e-08 0.999998969583
3.13008972075e-08 0.999998980576
3.09457565129e-08 0.999998991456
3.05945262458e-08 0.999999002224
3.02471646618e-08 0.999999012881
2.99036306828e-08 0.999999023429
2.95638833414e-08 0.999999033868
2.92278823366e-08 0.999999044199
2.88955877004e-08 0.999999054423
2.85669597977e-08 0.999999064542
2.82419594377e-08 0.999999074556
2.79205479847e-08 0.999999084467
2.7602687025e-08 0.999999094276
2.72883385888e-08 0.999999103983
2.69774650397e-08 0.99999911359
2.66700292961e-08 0.999999123097
2.63659944988e-08 0.999999132506
2.60653242323e-08 0.999999141818
2.57679824145e-08 0.999999151033
2.54739335181e-08 0.999999160152
2.51831421272e-08 0.999999169177
2.48955733806e-08 0.999999178109
2.46111925284e-08 0.999999186947
2.43299654867e-08 0.999999195694
2.40518585048e-08 0.999999204351
2.37768378319e-08 0.999999212917
2.35048703834e-08 0.999999221394
2.32359234076e-08 0.999999229783
2.2969964486e-08 0.999999238085
2.27069612002e-08 0.9999992463
2.24468820198e-08 0.99999925443
2.21896953034e-08 0.999999262475
2.19353700759e-08 0.999999270437
2.16838752509e-08 0.999999278315
2.14351805194e-08 0.999999286111
2.11892555724e-08 0.999999293826
2.09460706557e-08 0.999999301461
2.07055961265e-08 0.999999309016
2.0467802675e-08 0.999999316491
2.02326615462e-08 0.999999323889
2.00001438744e-08 0.99999933121
1.97702213489e-08 0.999999338453
1.95428659922e-08 0.999999345622
1.93180500485e-08 0.999999352715
1.90957458734e-08 0.999999359733
1.88759264885e-08 0.999999366679
1.86585649153e-08 0.999999373551
1.84436345085e-08 0.999999380352
1.82311089558e-08 0.999999387081
1.8020962167e-08 0.99999939374
1.78131683848e-08 0.999999400328
1.76077019631e-08 0.999999406848
1.7404537811e-08 0.999999413299
1.72036509483e-08 0.999999419682
1.7005016395e-08 0.999999425999
1.68086099483e-08 0.999999432249
1.66144072944e-08 0.999999438433
1.64223844523e-08 0.999999444552
1.62325177744e-08 0.999999450606
1.60447837239e-08 0.999999456597
1.58591590971e-08 0.999999462525
1.56756210234e-08 0.99999946839
1.54941466324e-08 0.999999474193
1.53147136084e-08 0.999999479935
1.5137299525e-08 0.999999485617
1.49618823997e-08 0.999999491239
1.47884405832e-08 0.999999496801
1.46169524262e-08 0.999999502304
1.44473966124e-08 0.999999507749
1.42797519365e-08 0.999999513137
1.41139977483e-08 0.999999518468
1.39501130647e-08 0.999999523742
1.37880777906e-08 0.999999528961
1.36278714979e-08 0.999999534124
1.34694742027e-08 0.999999539232
1.33128661428e-08 0.999999544287
1.31580276674e-08 0.999999549287
1.30049394587e-08 0.999999554235
1.28535823096e-08 0.99999955913
1.27039372355e-08 0.999999563973
1.25559853625e-08 0.999999568765
1.2409708372e-08 0.999999573506
1.22650877232e-08 0.999999578197
1.21221050975e-08 0.999999582837
1.19807428423e-08 0.999999587428
1.18409828609e-08 0.999999591971
1.17028076119e-08 0.999999596465
1.15661997757e-08 0.999999600911
1.14311420329e-08 0.99999960531
1.12976173972e-08 0.999999609662
1.11656088819e-08 0.999999613967
1.10350998339e-08 0.999999618227
1.09060737108e-08 0.999999622441
1.07785143033e-08 0.99999962661
1.06524052912e-08 0.999999630735
1.05277307982e-08 0.999999634815
1.04044749483e-08 0.999999638852
1.02826220871e-08 0.999999642846
1.01621566717e-08 0.999999646797
1.00430634919e-08 0.999999650706
9.92532722677e-09 0.999999654573
9.8089331102e-09 0.999999658399
9.69386604321e-09 0.999999662183
9.58011159291e-09 0.999999665927
9.46765510434e-09 0.999999669631
9.35648225564e-09 0.999999673295
9.24657872492e-09 0.99999967692
9.1379306344e-09 0.999999680506
9.03052388423e-09 0.999999684053
8.92434492972e-09 0.999999687563
8.81938000408e-09 0.999999691034
8.71561556259e-09 0.999999694469
8.61303850463e-09 0.999999697866
8.51163550752e-09 0.999999701227
8.41139358165e-09 0.999999704551
8.31229984843e-09 0.99999970784
8.21434142928e-09 0.999999711094
8.11750588969e-09 0.999999714312
8.02178057313e-09 0.999999717496
7.92715326714e-09 0.999999720645
7.83361164824e-09 0.99999972376
7.74114361501e-09 0.999999726842
7.64973728806e-09 0.99999972989
7.55938089902e-09 0.999999732906
7.47006256852e-09 0.999999735889
7.38177075021e-09 0.99999973884
7.29449423087e-09 0.999999741758
7.20822135314e-09 0.999999744646
7.12294112581e-09 0.999999747502
7.03864244667e-09 0.999999750327
6.95531421346e-09 0.999999753121
6.87294576807e-09 0.999999755885
6.79152634131e-09 0.99999975862
6.71104516403e-09 0.999999761324
6.63149191116e-09 0.999999763999
6.55285614659e-09 0.999999766646
6.47512765628e-09 0.999999769263
6.39829611515e-09 0.999999771852
6.32235164222e-09 0.999999774413
6.24728424548e-09 0.999999776946
6.17308404394e-09 0.999999779452
6.09974137866e-09 0.99999978193
6.02724659071e-09 0.999999784382
5.95559024319e-09 0.999999786806
5.88476278818e-09 0.999999789204
5.8147548998e-09 0.999999791577
5.74555758526e-09 0.999999793923
5.67716151867e-09 0.999999796244
5.60955781825e-09 0.999999798539
5.54273760223e-09 0.999999800809
5.47669187778e-09 0.999999803055
5.4114120962e-09 0.999999805276
5.34688959775e-09 0.999999807473
5.28311572268e-09 0.999999809646
5.22008225534e-09 0.999999811795
5.15778064702e-09 0.99999981392
5.0962027931e-09 0.999999816023
5.03534047791e-09 0.999999818102
4.97518548581e-09 0.999999820158
4.91573015626e-09 0.999999822192
4.85696627361e-09 0.999999824204
4.79888617733e-09 0.999999826194
4.74148220686e-09 0.999999828162
4.68474647963e-09 0.999999830108
4.62867166817e-09 0.999999832033
4.57325022296e-09 0.999999833937
4.51847481653e-09 0.99999983582
4.46433789936e-09 0.999999837682
4.41083247704e-09 0.999999839524
4.35795144416e-09 0.999999841345
4.30568747323e-09 0.999999843147
4.25403368087e-09 0.999999844928
4.20298318371e-09 0.99999984669
4.15252920938e-09 0.999999848433
4.10266487449e-09 0.999999850156
4.0533834067e-09 0.999999851861
4.0046783667e-09 0.999999853546
3.95654309315e-09 0.999999855214
3.90897114677e-09 0.999999856862
3.86195619928e-09 0.999999858493
3.81549181139e-09 0.999999860105
3.76957165482e-09 0.9999998617
3.72418973438e-09 0.999999863277
3.67933972178e-09 0.999999864837
3.63501573286e-09 0.999999866379
3.59121166138e-09 0.999999867904
3.54792162316e-09 0.999999869413
3.50513973402e-09 0.999999870905
3.46286022079e-09 0.99999987238
3.42107731033e-09 0.999999873839
3.37978534048e-09 0.999999875281
3.33897887117e-09 0.999999876708
3.29865212922e-09 0.999999878119
3.25879967455e-09 0.999999879514
3.21941617809e-09 0.999999880894
3.18049619974e-09 0.999999882259
3.14203452145e-09 0.999999883608
3.10402581416e-09 0.999999884942
3.06646497084e-09 0.999999886262
3.02934677343e-09 0.999999887567
2.99266622594e-09 0.999999888857
2.95641833237e-09 0.999999890133
2.92059798568e-09 0.999999891395
2.88520041192e-09 0.999999892642
2.8502207261e-09 0.999999893876
2.81565415428e-09 0.999999895096
2.7814960335e-09 0.999999896302
2.74774147879e-09 0.999999897495
2.71438593824e-09 0.999999898675
2.68142485993e-09 0.999999899842
2.64885369194e-09 0.999999900995
2.61666799339e-09 0.999999902136
2.58486332338e-09 0.999999903264
2.55343513e-09 0.999999904379
2.52237930543e-09 0.999999905482
2.49169151978e-09 0.999999906572
2.46136733217e-09 0.99999990765
2.43140285683e-09 0.999999908717
2.40179365285e-09 0.999999909771
2.37253583446e-09 0.999999910813
2.34362529383e-09 0.999999911844
2.31505803416e-09 0.999999912863
2.28682994763e-09 0.999999913871
2.25893737049e-09 0.999999914867
2.23137619493e-09 0.999999915853
2.2041427572e-09 0.999999916827
2.17723317153e-09 0.99999991779
2.15064366316e-09 0.999999918742
2.12437067937e-09 0.999999919684
2.09841033438e-09 0.999999920615
2.07275929753e-09 0.999999921536
2.04741368304e-09 0.999999922446
2.02237016023e-09 0.999999923346
1.99762517639e-09 0.999999924236
1.97317528983e-09 0.999999925116
1.94901705886e-09 0.999999925986
1.92514704178e-09 0.999999926846
1.90156190794e-09 0.999999927697
1.87825843767e-09 0.999999928538
1.85523330032e-09 0.999999929369
1.83248327623e-09 0.999999930191
1.81000514576e-09 0.999999931004
1.78779568927e-09 0.999999931807
1.76585190914e-09 0.999999932602
1.74417069676e-09 0.999999933387
1.7227489435e-09 0.999999934164
1.70158365176e-09 0.999999934932
1.68067182393e-09 0.999999935691
1.66001046242e-09 0.999999936441
1.63959679167e-09 0.999999937183
1.61942781407e-09 0.999999937917
1.59950064305e-09 0.999999938642
1.57981250304e-09 0.999999939359
1.56036061849e-09 0.999999940068
1.54114232487e-09 0.999999940769
1.52215462457e-09 0.999999941462
1.5033950751e-09 0.999999942147
1.4848609009e-09 0.999999942824
1.46654954847e-09 0.999999943494
1.44845835326e-09 0.999999944156
1.43058465074e-09 0.99999994481
1.41292610945e-09 0.999999945457
1.39548006484e-09 0.999999946097
1.3782439634e-09 0.999999946729
1.36121547367e-09 0.999999947355
1.34439215316e-09 0.999999947973
1.32777155937e-09 0.999999948583
1.31135124981e-09 0.999999949188
1.29512900404e-09 0.999999949785
1.27910249059e-09 0.999999950375
1.26326937799e-09 0.999999950958
1.24762722375e-09 0.999999951535
1.2321741405e-09 0.999999952106
1.21690757471e-09 0.999999952669
1.20182552799e-09 0.999999953227
1.18692566886e-09 0.999999953778
1.17220599893e-09 0.999999954322
1.15766440878e-09 0.999999954861
1.14329867795e-09 0.999999955393
1.12910691907e-09 0.999999955919
1.11508680067e-09 0.999999956439
1.1012365464e-09 0.999999956954
1.08755415784e-09 0.999999957462
1.07403741456e-09 0.999999957964
1.06068465122e-09 0.999999958461
1.0474937584e-09 0.999999958952
1.03446284871e-09 0.999999959437
1.02159003479e-09 0.999999959917
1.00887354026e-09 0.999999960392
9.96311366741e-10 0.99999996086
9.83901848883e-10 0.999999961324
9.71643099312e-10 0.999999961782
9.59533230649e-10 0.999999962235
9.47570688581e-10 0.999999962682
9.35753585729e-10 0.999999963125
9.24080256759e-10 0.999999963562
9.12548925314e-10 0.999999963994
9.01158037081e-10 0.999999964422
8.89905815704e-10 0.999999964844
8.78790706871e-10 0.999999965262
8.67811045246e-10 0.999999965674
8.56965165497e-10 0.999999966082
8.46251513309e-10 0.999999966486
8.35668645394e-10 0.999999966884
8.25214785394e-10 0.999999967278
8.14888601042e-10 0.999999967668
8.04688427003e-10 0.999999968053
7.94612819988e-10 0.999999968433
7.84660336706e-10 0.999999968809
7.74829422845e-10 0.999999969181
7.65118746138e-10 0.999999969548
7.55526863294e-10 0.999999969911
7.46052220002e-10 0.99999997027
7.36693595016e-10 0.999999970625
7.27449434024e-10 0.999999970976
7.1831851578e-10 0.999999971322
7.09299396995e-10 0.999999971665
7.00390856423e-10 0.999999972003
6.91591450774e-10 0.999999972338
6.82899958804e-10 0.999999972669
6.74315048244e-10 0.999999972996
6.65835386826e-10 0.999999973319
6.57459864328e-10 0.999999973638
6.49187148483e-10 0.999999973954
6.41016018044e-10 0.999999974266
6.32945251766e-10 0.999999974574
6.24973628405e-10 0.999999974879
6.17100037736e-10 0.99999997518
6.09323258516e-10 0.999999975478
6.0164218052e-10 0.999999975772
5.94055471481e-10 0.999999976063
5.86562243221e-10 0.99999997635
5.79161274494e-10 0.999999976634
5.71851455078e-10 0.999999976915
5.64631563726e-10 0.999999977192
5.57500823284e-10 0.999999977467
5.50457901483e-10 0.999999977738
5.43501799122e-10 0.999999978005
5.36631517001e-10 0.99999997827
5.29846055919e-10 0.999999978532
5.23144305653e-10 0.99999997879
5.16525267003e-10 0.999999979046
5.09988051789e-10 0.999999979298
5.03531549789e-10 0.999999979548
4.97154872825e-10 0.999999979794
4.90857021695e-10 0.999999980038
4.84637108222e-10 0.999999980279
4.78494022182e-10 0.999999980517
4.72427097442e-10 0.999999980752
4.66435223778e-10 0.999999980985
4.60517513012e-10 0.999999981215
4.54673076966e-10 0.999999981442
4.48901138483e-10 0.999999981666
4.43200698363e-10 0.999999981888
4.37570868428e-10 0.999999982107
4.32010982543e-10 0.999999982323
4.26520041508e-10 0.999999982538
4.21097157144e-10 0.999999982749
4.15741663318e-10 0.999999982958
4.10452671851e-10 0.999999983165
4.05229405587e-10 0.999999983369
4.00070976347e-10 0.99999998357
3.94976717999e-10 0.99999998377
3.89945853385e-10 0.999999983967
3.84977494328e-10 0.999999984161
3.80070974693e-10 0.999999984354
3.75225517324e-10 0.999999984544
3.70440345066e-10 0.999999984731
3.65714791783e-10 0.999999984917
3.61048080322e-10 0.9999999851
3.56439544547e-10 0.999999985282
3.51888518324e-10 0.999999985461
3.47394224498e-10 0.999999985638
3.42955885912e-10 0.999999985813
3.38573058478e-10 0.999999985985
3.34244854017e-10 0.999999986156
3.29970717416e-10 0.999999986325
3.25749982544e-10 0.999999986492
3.21581872242e-10 0.999999986656
3.17465942423e-10 0.999999986819
3.13401526952e-10 0.99999998698
3.09387848674e-10 0.999999987139
3.05424352476e-10 0.999999987296
3.01510483247e-10 0.999999987451
2.97645685876e-10 0.999999987605
2.93829183207e-10 0.999999987756
2.9006053115e-10 0.999999987906
2.86339063571e-10 0.999999988054
2.82664225359e-10 0.9999999882
2.79035461404e-10 0.999999988344
2.75452216592e-10 0.999999988487
2.71913935812e-10 0.999999988628
2.68420063954e-10 0.999999988767
2.64970045905e-10 0.999999988905
2.61563326553e-10 0.999999989041
2.58199350789e-10 0.999999989176
2.54877674521e-10 0.999999989308
2.51597853662e-10 0.99999998944
2.48359111055e-10 0.999999989569
2.45161224655e-10 0.999999989697
2.42003528328e-10 0.999999989824
2.38885466963e-10 0.999999989949
2.35806818516e-10 0.999999990072
2.3276680583e-10 0.999999990195
2.29765206861e-10 0.999999990315
2.26801355474e-10 0.999999990434
2.23874807581e-10 0.999999990552
2.20985230115e-10 0.999999990668
2.18132067964e-10 0.999999990783
2.15314877039e-10 0.999999990897
2.12533324273e-10 0.999999991009
2.09786854555e-10 0.99999999112
2.07075023795e-10 0.999999991229
2.04397498926e-10 0.999999991338
2.01753724838e-10 0.999999991445
1.99143479485e-10 0.99999999155
1.96566096733e-10 0.999999991655
1.9402146556e-10 0.999999991758
1.91508919833e-10 0.999999991859
1.89028237507e-10 0.99999999196
1.8657886347e-10 0.99999999206
1.84160575678e-10 0.999999992158
1.81772930041e-10 0.999999992255
1.79415482471e-10 0.999999992351
1.77088010922e-10 0.999999992445
1.74789960283e-10 0.999999992539
1.7252110851e-10 0.999999992631
1.70281011513e-10 0.999999992723
1.68069336226e-10 0.999999992813
1.65885749581e-10 0.999999992902
1.63729918512e-10 0.99999999299
1.61601398929e-10 0.999999993077
1.59499968788e-10 0.999999993163
1.57425295022e-10 0.999999993248
1.55376933542e-10 0.999999993332
1.53354662302e-10 0.999999993415
1.51358148237e-10 0.999999993497
1.49386947257e-10 0.999999993577
1.47440948339e-10 0.999999993657
1.45519596373e-10 0.999999993736
1.43622891358e-10 0.999999993814
1.4175016716e-10 0.999999993891
1.39901423779e-10 0.999999993967
1.38076217127e-10 0.999999994042
1.36274325158e-10 0.999999994117
1.34495414805e-10 0.99999999419
1.32739153003e-10 0.999999994262
1.31005428727e-10 0.999999994334
1.29293686868e-10 0.999999994405
1.27603927425e-10 0.999999994475
1.25935706308e-10 0.999999994544
1.24288912495e-10 0.999999994612
1.22662990876e-10 0.999999994679
1.21058052471e-10 0.999999994746
1.19473542171e-10 0.999999994811
1.17909237929e-10 0.999999994876
1.16365139746e-10 0.99999999494
1.14840692511e-10 0.999999995004
1.13335785201e-10 0.999999995066
1.11850195772e-10 0.999999995128
1.10383591156e-10 0.999999995189
1.08935860332e-10 0.999999995249
1.0750655921e-10 0.999999995309
1.06095687791e-10 0.999999995368
1.04703024029e-10 0.999999995426
1.03328123835e-10 0.999999995483
1.01970876187e-10 0.99999999554
1.00631059041e-10 0.999999995596
9.9308450352e-11 0.999999995651
9.80029390973e-11 0.999999995706
9.67140811881e-11 0.99999999576
9.54418766241e-11 0.999999995813
9.41859923387e-11 0.999999995866
9.29463173094e-11 0.999999995918
9.17226294916e-11 0.999999995969
9.05145958185e-11 0.99999999602
8.93222162901e-11 0.99999999607
8.81451578394e-11 0.999999996119
8.69833094441e-11 0.999999996168
8.58363380374e-11 0.999999996217
8.47042436192e-11 0.999999996264
8.35866931226e-11 0.999999996311
8.24836865476e-11 0.999999996358
8.13947798051e-11 0.999999996404
8.03199728949e-11 0.999999996449
7.92591547949e-11 0.999999996494
7.82118814158e-11 0.999999996538
7.71782637798e-11 0.999999996582
7.61579688202e-11 0.999999996625
7.51507744923e-11 0.999999996668
7.4156680796e-11 0.99999999671
7.31754656869e-11 0.999999996752
7.22070181425e-11 0.999999996793
7.1251005096e-11 0.999999996833
7.03074265473e-11 0.999999996874
6.9376060452e-11 0.999999996913
6.84566847653e-11 0.999999996952
6.75492994873e-11 0.999999996991
6.66536825733e-11 0.999999997029
6.57697230011e-11 0.999999997067
6.4897198726e-11 0.999999997104
6.40359987258e-11 0.999999997141
6.31859009559e-11 0.999999997177
6.23469054162e-11 0.999999997213
6.15187900621e-11 0.999999997248
6.07015548937e-11 0.999999997283
5.98947558217e-11 0.999999997318
5.90986148907e-11 0.999999997352
5.83126880116e-11 0.999999997386
5.75370862066e-11 0.999999997419
5.67715874311e-11 0.999999997452
5.60159696406e-11 0.999999997484
5.52702328349e-11 0.999999997516
5.45341549696e-11 0.999999997548
5.38077360446e-11 0.999999997579
5.30908650376e-11 0.99999999761
5.23832088817e-11 0.99999999764
5.16847675769e-11 0.999999997671
5.09955411232e-11 0.9999999977
5.0315307476e-11 0.99999999773
4.96438445907e-11 0.999999997759
4.89812634896e-11 0.999999997787
4.83272311058e-11 0.999999997816
4.76818584616e-11 0.999999997843
4.70448124901e-11 0.999999997871
4.64162042135e-11 0.999999997898
4.57957005651e-11 0.999999997925
4.5183412567e-11 0.999999997952
4.45791181747e-11 0.999999997978
4.39827063659e-11 0.999999998004
4.33940661182e-11 0.999999998029
4.28131974317e-11 0.999999998055
4.22398782618e-11 0.99999999808
4.16741086084e-11 0.999999998104
4.11157774494e-11 0.999999998128
4.05647737622e-11 0.999999998152
4.00209865248e-11 0.999999998176
3.94843047147e-11 0.9999999982
3.89546173096e-11 0.999999998223
3.84320353319e-11 0.999999998246
3.79162257147e-11 0.999999998268
3.74071884579e-11 0.99999999829
3.69048125393e-11 0.999999998312
3.64090979588e-11 0.999999998334
3.59199336941e-11 0.999999998355
3.54370977007e-11 0.999999998377
3.49607010008e-11 0.999999998398
3.44905215499e-11 0.999999998418
3.40265593479e-11 0.999999998439
3.35687033726e-11 0.999999998459
3.31168426015e-11 0.999999998479
3.26709770349e-11 0.999999998498
3.22309956502e-11 0.999999998518
3.17967874253e-11 0.999999998537
3.13683523601e-11 0.999999998556
3.094546841e-11 0.999999998574
3.05282465973e-11 0.999999998593
3.01165758998e-11 0.999999998611
2.97102342728e-11 0.999999998629
2.93093327386e-11 0.999999998646
2.89136492526e-11 0.999999998664
2.85232948372e-11 0.999999998681
2.81380474476e-11 0.999999998698
2.7757907084e-11 0.999999998715
2.7382762724e-11 0.999999998732
2.70126143675e-11 0.999999998748
2.66473509924e-11 0.999999998764
2.62869725987e-11 0.99999999878
2.59312571416e-11 0.999999998796
2.55803156435e-11 0.999999998812
2.52340370821e-11 0.999999998827
2.48923104351e-11 0.999999998842
2.45552467248e-11 0.999999998857
2.42225128844e-11 0.999999998872
2.3894219936e-11 0.999999998887
2.35702568574e-11 0.999999998901
2.32507346709e-11 0.999999998916
2.29353203096e-11 0.99999999893
2.26241247958e-11 0.999999998944
2.23170371072e-11 0.999999998957
2.20140572438e-11 0.999999998971
2.17151852056e-11 0.999999998984
2.14201989479e-11 0.999999998998
2.11290984709e-11 0.999999999011
2.08419947967e-11 0.999999999024
2.05585548585e-11 0.999999999036
2.02790007009e-11 0.999999999049
2.00032213016e-11 0.999999999061
1.97309946159e-11 0.999999999073
1.94624316663e-11 0.999999999086
1.91974214303e-11 0.999999999098
1.89360749303e-11 0.999999999109
1.86780590994e-11 0.999999999121
1.84235959821e-11 0.999999999132
1.8172463534e-11 0.999999999144
1.79246617549e-11 0.999999999155
1.76801906449e-11 0.999999999166
1.74390502039e-11 0.999999999177
1.72011294097e-11 0.999999999188
1.696631724e-11 0.999999999198
1.67346136948e-11 0.999999999209
1.65061297963e-11 0.999999999219
1.62806435e-11 0.999999999229
1.60581548059e-11 0.999999999239
1.58386637139e-11 0.999999999249
1.56220592018e-11 0.999999999259
1.54084522919e-11 0.999999999269
1.51976209395e-11 0.999999999279
1.4989676167e-11 0.999999999288
1.4784506952e-11 0.999999999297
1.45821132946e-11 0.999999999307
1.43823841725e-11 0.999999999316
1.41853195856e-11 0.999999999325
1.3990919534e-11 0.999999999334
1.37991840177e-11 0.999999999342
1.36100020143e-11 0.999999999351
1.34232625015e-11 0.99999999936
1.32391875241e-11 0.999999999368
1.30574440149e-11 0.999999999376
1.28782540187e-11 0.999999999385
1.27013954909e-11 0.999999999393
1.25269794538e-11 0.999999999401
1.23548948849e-11 0.999999999409
1.21850307622e-11 0.999999999416
1.20176091301e-11 0.999999999424
1.18522969217e-11 0.999999999432
1.16893161817e-11 0.999999999439
1.15285558877e-11 0.999999999447
1.13699050175e-11 0.999999999454
1.1213363571e-11 0.999999999461
1.10589315483e-11 0.999999999468
1.09066089493e-11 0.999999999475
1.07563957741e-11 0.999999999482
1.06081810003e-11 0.999999999489
1.0461964628e-11 0.999999999496
1.03176356347e-11 0.999999999502
1.0175305043e-11 0.999999999509
1.00349728527e-11 0.999999999515
9.89652804151e-12 0.999999999522
9.75985958718e-12 0.999999999528
9.62507851199e-12 0.999999999534
9.49218481594e-12 0.999999999541
9.36106747673e-12 0.999999999547
9.23161547206e-12 0.999999999553
9.10405084653e-12 0.999999999559
8.97815155554e-12 0.999999999565
8.85402862139e-12 0.99999999957
8.73145999947e-12 0.999999999576
8.61066773439e-12 0.999999999582
8.49142978154e-12 0.999999999587
8.37385716324e-12 0.999999999593
8.25794987946e-12 0.999999999598
8.14348588563e-12 0.999999999603
8.03068722632e-12 0.999999999609
7.91933185695e-12 0.999999999614
7.80953079982e-12 0.999999999619
7.70117303261e-12 0.999999999624
7.59436957765e-12 0.999999999629
7.48900941261e-12 0.999999999634
7.3849815152e-12 0.999999999639
7.28250793003e-12 0.999999999644
7.18125559018e-12 0.999999999649
7.08155756257e-12 0.999999999653
6.98308078029e-12 0.999999999658
6.88604728794e-12 0.999999999662
6.79034606321e-12 0.999999999667
6.69586608382e-12 0.999999999671
6.60271837205e-12 0.999999999676
6.51079190561e-12 0.99999999968
6.4201977068e-12 0.999999999684
6.33082475332e-12 0.999999999689
6.24267304516e-12 0.999999999693
6.15563156003e-12 0.999999999697
6.06992234253e-12 0.999999999701
5.98521232575e-12 0.999999999705
5.9018345766e-12 0.999999999709
5.81945602818e-12 0.999999999713
5.73829872508e-12 0.999999999717
5.658251645e-12 0.99999999972
5.57920376565e-12 0.999999999724
5.50137713162e-12 0.999999999728
5.42454969832e-12 0.999999999732
5.34872146574e-12 0.999999999735
5.27400345618e-12 0.999999999739
5.20028464734e-12 0.999999999742
5.12756503923e-12 0.999999999746
5.05584463184e-12 0.999999999749
4.98512342517e-12 0.999999999752
4.91529039692e-12 0.999999999756
4.8465675917e-12 0.999999999759
4.77873296489e-12 0.999999999762
4.71178651651e-12 0.999999999766
4.64572824654e-12 0.999999999769
4.5806691773e-12 0.999999999772
4.51638726418e-12 0.999999999775
4.45310455177e-12 0.999999999778
4.39071001779e-12 0.999999999781
4.32909263992e-12 0.999999999784
4.26836344047e-12 0.999999999787
4.20841139714e-12 0.99999999979
4.14934753223e-12 0.999999999792
4.09106082344e-12 0.999999999795
4.03355127077e-12 0.999999999798
3.97692989651e-12 0.999999999801
3.92097465607e-12 0.999999999803
3.86590759405e-12 0.999999999806
3.81150666584e-12 0.999999999809
3.75788289375e-12 0.999999999811
3.70503627778e-12 0.999999999814
3.65285579562e-12 0.999999999816
3.60145246958e-12 0.999999999819
3.55071527736e-12 0.999999999821
3.50064421895e-12 0.999999999824
3.45135031665e-12 0.999999999826
3.40272254817e-12 0.999999999828
3.35476091351e-12 0.999999999831
3.30746541266e-12 0.999999999833
3.26083604563e-12 0.999999999835
3.2147617901e-12 0.999999999838
3.1694646907e-12 0.99999999984
3.12461168051e-12 0.999999999842
3.08053582643e-12 0.999999999844
3.03701508386e-12 0.999999999846
2.99416047511e-12 0.999999999848
2.95174995557e-12 0.99999999985
2.91011659215e-12 0.999999999852
2.86892731793e-12 0.999999999854
2.82829315523e-12 0.999999999856
2.78832512635e-12 0.999999999858
2.74891220897e-12 0.99999999986
2.70994338081e-12 0.999999999862
2.67152966416e-12 0.999999999864
2.63378208132e-12 0.999999999866
2.59636756539e-12 0.999999999868
2.55961918327e-12 0.99999999987
2.52331489037e-12 0.999999999871
2.48756570898e-12 0.999999999873
2.45226061679e-12 0.999999999875
2.41751063612e-12 0.999999999877
2.38320474466e-12 0.999999999878
2.34934294241e-12 0.99999999988
2.31603625167e-12 0.999999999882
2.28306262784e-12 0.999999999883
2.25064411552e-12 0.999999999885
2.21866969241e-12 0.999999999886
2.18713935851e-12 0.999999999888
2.15605311382e-12 0.999999999889
2.12541095834e-12 0.999999999891
2.09510186977e-12 0.999999999892
2.06534789271e-12 0.999999999894
2.03592698256e-12 0.999999999895
2.00695016161e-12 0.999999999897
1.97841742988e-12 0.999999999898
1.95021776506e-12 0.9999999999
1.92235116714e-12 0.999999999901
1.89503968073e-12 0.999999999902
1.86795023893e-12 0.999999999904
1.84130488634e-12 0.999999999905
1.81510362296e-12 0.999999999906
1.78912440418e-12 0.999999999908
1.76358927462e-12 0.999999999909
1.73849823426e-12 0.99999999991
1.71362923851e-12 0.999999999911
1.68920433197e-12 0.999999999913
1.66500147003e-12 0.999999999914
1.6412426973e-12 0.999999999915
1.61781699148e-12 0.999999999916
1.59461333027e-12 0.999999999917
1.57185375826e-12 0.999999999918
1.54931623086e-12 0.99999999992
1.52711177037e-12 0.999999999921
1.50535139909e-12 0.999999999922
1.48370205011e-12 0.999999999923
1.46249679034e-12 0.999999999924
1.44151357517e-12 0.999999999925
1.42086342692e-12 0.999999999926
1.40054634556e-12 0.999999999927
1.38045130882e-12 0.999999999928
1.36068933898e-12 0.999999999929
1.34114941375e-12 0.99999999993
1.32183153312e-12 0.999999999931
1.3028467194e-12 0.999999999932
1.28419497258e-12 0.999999999933
1.26576527038e-12 0.999999999934
1.24755761277e-12 0.999999999935
1.22968302207e-12 0.999999999936
1.21191945368e-12 0.999999999936
1.19448895219e-12 0.999999999937
1.17739151761e-12 0.999999999938
1.16040510534e-12 0.999999999939
1.14375175997e-12 0.99999999994
1.1273204592e-12 0.999999999941
1.11100018074e-12 0.999999999942
1.09501296919e-12 0.999999999942
1.07924780224e-12 0.999999999943
1.06370467989e-12 0.999999999944
1.04838360215e-12 0.999999999945
1.03328456902e-12 0.999999999946
1.01840758049e-12 0.999999999946
1.00364161426e-12 0.999999999947
9.89208714941e-13 0.999999999948
9.74886837923e-13 0.999999999948
9.60898027813e-13 0.999999999949
9.47020240005e-13 0.99999999995
9.33364496802e-13 0.999999999951
9.19819775902e-13 0.999999999951
9.06497099606e-13 0.999999999952
8.93396467916e-13 0.999999999953
8.8051788083e-13 0.999999999953
8.67750316047e-13 0.999999999954
8.55204795869e-13 0.999999999955
8.42881320295e-13 0.999999999955
8.30668867025e-13 0.999999999956
8.18678458359e-13 0.999999999956
8.06799071995e-13 0.999999999957
7.95030707934e-13 0.999999999958
7.8359541078e-13 0.999999999958
7.72160113627e-13 0.999999999959
7.61057883381e-13 0.999999999959
7.49955653134e-13 0.99999999996
7.39075467493e-13 0.999999999961
7.28417326457e-13 0.999999999961
7.1775918542e-13 0.999999999962
7.07434111291e-13 0.999999999962
6.97109037162e-13 0.999999999963
6.87006007638e-13 0.999999999963
6.77014000416e-13 0.999999999964
6.67133015497e-13 0.999999999964
6.57474075183e-13 0.999999999965
6.47926157171e-13 0.999999999965
6.38489261462e-13 0.999999999966
6.29163388055e-13 0.999999999966
6.20059559253e-13 0.999999999967
6.11066752754e-13 0.999999999967
6.02073946254e-13 0.999999999968
5.9330318436e-13 0.999999999968
5.8475446707e-13 0.999999999969
5.7620574978e-13 0.999999999969
5.67768054793e-13 0.999999999969
5.59552404411e-13 0.99999999997
5.51336754029e-13 0.99999999997
5.43343148252e-13 0.999999999971
5.35349542474e-13 0.999999999971
5.27577981302e-13 0.999999999971
5.19917442432e-13 0.999999999972
5.12256903562e-13 0.999999999972
5.04818409297e-13 0.999999999973
4.97379915032e-13 0.999999999973
4.90163465372e-13 0.999999999973
4.82947015712e-13 0.999999999974
4.75952610657e-13 0.999999999974
4.68958205602e-13 0.999999999975
4.62074822849e-13 0.999999999975
4.55302462399e-13 0.999999999975
4.48641124251e-13 0.999999999976
4.42090808406e-13 0.999999999976
4.35651514863e-13 0.999999999976
4.2921222132e-13 0.999999999977
4.22994972382e-13 0.999999999977
4.16777723444e-13 0.999999999977
4.10671496809e-13 0.999999999978
4.04676292476e-13 0.999999999978
3.98681088143e-13 0.999999999978
3.92907928415e-13 0.999999999979
3.87134768687e-13 0.999999999979
3.81361608959e-13 0.999999999979
3.75810493836e-13 0.999999999979
3.70259378712e-13 0.99999999998
3.64819285892e-13 0.99999999998
3.59490215374e-13 0.99999999998
3.54161144855e-13 0.999999999981
3.4894309664e-13 0.999999999981
3.43836070726e-13 0.999999999981
3.38840067116e-13 0.999999999981
3.33844063505e-13 0.999999999982
3.28959082196e-13 0.999999999982
3.24074100888e-13 0.999999999982
3.19300141882e-13 0.999999999982
3.14637205179e-13 0.999999999983
3.09974268475e-13 0.999999999983
3.05422354074e-13 0.999999999983
3.00870439673e-13 0.999999999983
2.96429547575e-13 0.999999999984
2.92099677779e-13 0.999999999984
2.87769807983e-13 0.999999999984
2.83550960489e-13 0.999999999984
2.79332112996e-13 0.999999999985
2.75224287805e-13 0.999999999985
2.71116462613e-13 0.999999999985
2.67119659725e-13 0.999999999985
2.63233879139e-13 0.999999999985
2.59348098552e-13 0.999999999986
2.55462317966e-13 0.999999999986
2.51687559683e-13 0.999999999986
2.48023823701e-13 0.999999999986
2.44249065418e-13 0.999999999986
2.40696351739e-13 0.999999999987
2.3714363806e-13 0.999999999987
2.33590924381e-13 0.999999999987
2.30149233005e-13 0.999999999987
2.26707541628e-13 0.999999999987
2.23376872555e-13 0.999999999988
2.20046203481e-13 0.999999999988
2.16826556709e-13 0.999999999988
2.13606909938e-13 0.999999999988
2.10387263166e-13 0.999999999988
2.07278638698e-13 0.999999999988
2.04281036531e-13 0.999999999989
2.01172412062e-13 0.999999999989
1.98174809896e-13 0.999999999989
1.95288230032e-13 0.999999999989
1.92401650168e-13 0.999999999989
1.89515070304e-13 0.999999999989
1.86739512742e-13 0.99999999999
1.8396395518e-13 0.99999999999
1.81188397619e-13 0.99999999999
1.7852386236e-13 0.99999999999
1.75859327101e-13 0.99999999999
1.73194791842e-13 0.99999999999
1.70641278885e-13 0.99999999999
1.68087765928e-13 0.999999999991
1.65534252972e-13 0.999999999991
1.63091762317e-13 0.999999999991
1.60649271663e-13 0.999999999991
1.58317803312e-13 0.999999999991
1.55875312657e-13 0.999999999991
1.53654866608e-13 0.999999999991
1.51323398256e-13 0.999999999991
1.49102952207e-13 0.999999999992
1.46882506158e-13 0.999999999992
1.44662060109e-13 0.999999999992
1.42441614059e-13 0.999999999992
1.40332190313e-13 0.999999999992
1.38222766566e-13 0.999999999992
1.36224365122e-13 0.999999999992
1.34114941375e-13 0.999999999992
1.3211653993e-13 0.999999999992
1.30118138486e-13 0.999999999993
1.28230759344e-13 0.999999999993
1.26343380202e-13 0.999999999993
1.2445600106e-13 0.999999999993
1.22568621919e-13 0.999999999993
1.20681242777e-13 0.999999999993
1.18904885937e-13 0.999999999993
1.17128529098e-13 0.999999999993
1.15352172259e-13 0.999999999993
1.13686837722e-13 0.999999999994
1.11910480882e-13 0.999999999994
1.10245146345e-13 0.999999999994
1.08579811808e-13 0.999999999994
1.06914477271e-13 0.999999999994
1.05360165037e-13 0.999999999994
1.03805852802e-13 0.999999999994
1.02251540568e-13 0.999999999994
1.00697228334e-13 0.999999999994
9.9142916099e-14 0.999999999994
9.7699626167e-14 0.999999999994
9.6256336235e-14 0.999999999994
9.4813046303e-14 0.999999999995
9.3369756371e-14 0.999999999995
9.1926466439e-14 0.999999999995
9.05941988094e-14 0.999999999995
8.91509088774e-14 0.999999999995
8.78186412478e-14 0.999999999995
8.64863736183e-14 0.999999999995
8.52651282912e-14 0.999999999995
8.39328606617e-14 0.999999999995
8.27116153346e-14 0.999999999995
8.1379347705e-14 0.999999999995
8.01581023779e-14 0.999999999995
7.89368570508e-14 0.999999999995
7.78266340262e-14 0.999999999996
7.66053886991e-14 0.999999999996
7.54951656745e-14 0.999999999996
7.42739203474e-14 0.999999999996
7.31636973228e-14 0.999999999996
7.20534742982e-14 0.999999999996
7.1054273576e-14 0.999999999996
6.99440505514e-14 0.999999999996
6.88338275268e-14 0.999999999996
6.78346268046e-14 0.999999999996
6.68354260824e-14 0.999999999996
6.58362253603e-14 0.999999999996
6.48370246381e-14 0.999999999996
6.38378239159e-14 0.999999999996
6.28386231938e-14 0.999999999996
6.19504447741e-14 0.999999999996
6.09512440519e-14 0.999999999996
6.00630656322e-14 0.999999999996
5.91748872125e-14 0.999999999997
5.81756864904e-14 0.999999999997
5.73985303731e-14 0.999999999997
5.65103519534e-14 0.999999999997
5.56221735337e-14 0.999999999997
5.4733995114e-14 0.999999999997
5.39568389968e-14 0.999999999997
5.31796828795e-14 0.999999999997
5.22915044598e-14 0.999999999997
5.15143483426e-14 0.999999999997
5.07371922254e-14 0.999999999997
4.99600361081e-14 0.999999999997
4.91828799909e-14 0.999999999997
4.84057238737e-14 0.999999999997
4.77395900589e-14 0.999999999997
4.69624339416e-14 0.999999999997
4.62963001269e-14 0.999999999997
4.56301663121e-14 0.999999999997
4.48530101949e-14 0.999999999997
4.41868763801e-14 0.999999999997
4.35207425653e-14 0.999999999997
4.28546087505e-14 0.999999999997
4.21884749358e-14 0.999999999998
4.1522341121e-14 0.999999999998
4.09672296087e-14 0.999999999998
4.03010957939e-14 0.999999999998
3.97459842816e-14 0.999999999998
3.90798504668e-14 0.999999999998
3.85247389545e-14 0.999999999998
3.78586051397e-14 0.999999999998
3.73034936274e-14 0.999999999998
3.67483821151e-14 0.999999999998
3.61932706028e-14 0.999999999998
3.56381590905e-14 0.999999999998
3.50830475782e-14 0.999999999998
3.45279360658e-14 0.999999999998
3.39728245535e-14 0.999999999998
3.35287353437e-14 0.999999999998
3.29736238314e-14 0.999999999998
3.25295346215e-14 0.999999999998
3.19744231092e-14 0.999999999998
3.15303338994e-14 0.999999999998
3.0975222387e-14 0.999999999998
3.05311331772e-14 0.999999999998
3.00870439673e-14 0.999999999998
2.96429547575e-14 0.999999999998
2.91988655476e-14 0.999999999998
2.87547763378e-14 0.999999999998
2.83106871279e-14 0.999999999998
2.78665979181e-14 0.999999999998
2.74225087082e-14 0.999999999998
2.69784194984e-14 0.999999999998
2.65343302885e-14 0.999999999998
2.62012633812e-14 0.999999999998
2.57571741713e-14 0.999999999998
2.53130849615e-14 0.999999999998
2.49800180541e-14 0.999999999998
2.46469511467e-14 0.999999999999
2.42028619368e-14 0.999999999999
2.38697950294e-14 0.999999999999
2.34257058196e-14 0.999999999999
2.30926389122e-14 0.999999999999
2.27595720048e-14 0.999999999999
2.24265050974e-14 0.999999999999
2.209343819e-14 0.999999999999
2.17603712827e-14 0.999999999999
2.14273043753e-14 0.999999999999
2.10942374679e-14 0.999999999999
2.07611705605e-14 0.999999999999
2.04281036531e-14 0.999999999999
2.00950367457e-14 0.999999999999
1.97619698383e-14 0.999999999999
1.94289029309e-14 0.999999999999
1.9206858326e-14 0.999999999999
1.88737914186e-14 0.999999999999
1.85407245112e-14 0.999999999999
1.83186799063e-14 0.999999999999
1.79856129989e-14 0.999999999999
1.7763568394e-14 0.999999999999
1.74305014866e-14 0.999999999999
1.72084568817e-14 0.999999999999
1.69864122768e-14 0.999999999999
1.66533453694e-14 0.999999999999
1.64313007645e-14 0.999999999999
1.62092561595e-14 0.999999999999
1.58761892521e-14 0.999999999999
1.56541446472e-14 0.999999999999
1.54321000423e-14 0.999999999999
1.52100554374e-14 0.999999999999
1.49880108324e-14 0.999999999999
1.47659662275e-14 0.999999999999
1.44328993201e-14 0.999999999999
1.42108547152e-14 0.999999999999
1.39888101103e-14 0.999999999999
1.37667655054e-14 0.999999999999
1.36557432029e-14 0.999999999999
1.3433698598e-14 0.999999999999
1.3211653993e-14 0.999999999999
1.29896093881e-14 0.999999999999
1.27675647832e-14 0.999999999999
1.25455201783e-14 0.999999999999
1.24344978758e-14 0.999999999999
1.22124532709e-14 0.999999999999
1.1990408666e-14 0.999999999999
1.1768364061e-14 0.999999999999
1.16573417586e-14 0.999999999999
1.14352971536e-14 0.999999999999
1.13242748512e-14 0.999999999999
1.11022302463e-14 0.999999999999
1.08801856413e-14 0.999999999999
1.07691633389e-14 0.999999999999
1.05471187339e-14 0.999999999999
1.04360964315e-14 0.999999999999
1.02140518266e-14 0.999999999999
1.01030295241e-14 0.999999999999
9.99200722163e-15 0.999999999999
9.7699626167e-15 0.999999999999
9.65894031424e-15 0.999999999999
9.43689570931e-15 0.999999999999
9.32587340685e-15 0.999999999999
9.21485110439e-15 0.999999999999
8.99280649946e-15 0.999999999999
8.881784197e-15 0.999999999999
8.77076189454e-15 0.999999999999
8.65973959208e-15 0.999999999999
8.43769498715e-15 0.999999999999
8.32667268469e-15 0.999999999999
8.21565038223e-15 0.999999999999
8.10462807976e-15 0.999999999999
7.9936057773e-15 1.0
7.88258347484e-15 1.0
7.77156117238e-15 1.0
7.54951656745e-15 1.0
7.43849426499e-15 1.0
7.32747196253e-15 1.0
7.21644966006e-15 1.0
7.1054273576e-15 1.0
6.99440505514e-15 1.0
6.88338275268e-15 1.0
6.77236045021e-15 1.0
6.66133814775e-15 1.0
6.55031584529e-15 1.0
6.43929354283e-15 1.0
6.43929354283e-15 1.0
6.32827124036e-15 1.0
6.2172489379e-15 1.0
6.10622663544e-15 1.0
5.99520433298e-15 1.0
5.88418203051e-15 1.0
5.77315972805e-15 1.0
5.77315972805e-15 1.0
5.66213742559e-15 1.0
5.55111512313e-15 1.0
5.44009282066e-15 1.0
5.3290705182e-15 1.0
5.3290705182e-15 1.0
5.21804821574e-15 1.0
5.10702591328e-15 1.0
4.99600361081e-15 1.0
4.99600361081e-15 1.0
4.88498130835e-15 1.0
4.77395900589e-15 1.0
4.77395900589e-15 1.0
4.66293670343e-15 1.0
4.55191440096e-15 1.0
4.55191440096e-15 1.0
4.4408920985e-15 1.0
4.32986979604e-15 1.0
4.32986979604e-15 1.0
4.21884749358e-15 1.0
4.10782519111e-15 1.0
4.10782519111e-15 1.0
3.99680288865e-15 1.0
3.99680288865e-15 1.0
3.88578058619e-15 1.0
3.88578058619e-15 1.0
3.77475828373e-15 1.0
3.77475828373e-15 1.0
3.66373598126e-15 1.0
3.5527136788e-15 1.0
3.5527136788e-15 1.0
3.44169137634e-15 1.0
3.44169137634e-15 1.0
3.33066907388e-15 1.0
3.33066907388e-15 1.0
3.21964677141e-15 1.0
3.21964677141e-15 1.0
3.21964677141e-15 1.0
3.10862446895e-15 1.0
3.10862446895e-15 1.0
2.99760216649e-15 1.0
2.99760216649e-15 1.0
2.88657986403e-15 1.0
2.88657986403e-15 1.0
2.88657986403e-15 1.0
2.77555756156e-15 1.0
2.77555756156e-15 1.0
2.6645352591e-15 1.0
2.6645352591e-15 1.0
2.6645352591e-15 1.0
2.55351295664e-15 1.0
2.55351295664e-15 1.0
2.44249065418e-15 1.0
2.44249065418e-15 1.0
2.44249065418e-15 1.0
2.33146835171e-15 1.0
2.33146835171e-15 1.0
2.33146835171e-15 1.0
2.22044604925e-15 1.0
2.22044604925e-15 1.0
2.22044604925e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
1.99840144433e-15 1.0
1.99840144433e-15 1.0
1.99840144433e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.7763568394e-15 1.0
1.7763568394e-15 1.0
1.7763568394e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0


==> centered-silence-sets scalar-log-concave/figuresAndData/dataForTEsamplingGaussInequality.csv <==
1.0 0.0
0.9942264973081038 1.9245008972987496e-07
0.9884529946162075 1.5396007178389997e-06
0.9826794919243113 5.196152422706623e-06
0.976905989232415 1.2316805742711998e-05
0.9711324865405188 2.4056261216234374e-05
0.9653589838486225 4.156921938165298e-05
0.9595854811567261 6.60103807773473e-05
0.9538119784648299 9.853444594169621e-05
0.9480384757729337 0.00014029611541307912
0.9422649730810374 0.00019245008972987535
0.9364914703891412 0.000256151069430464
0.9307179676972449 0.0003325537550532244
0.9249444650053487 0.00042281284713653594
0.9191709623134524 0.0005280830462187777
0.9133974596215562 0.0006495190528383288
0.9076239569296599 0.0007882755675335688
0.9018504542377637 0.000945507290842877
0.8960769515458673 0.001122368923304633
0.8903034488539711 0.0013200151654572149
0.8845299461620748 0.0015396007178390028
0.8787564434701786 0.001782280280988375
0.8729829407782823 0.002049208555443712
0.8672094380863861 0.0023415402417433927
0.8614359353944898 0.002660430040425795
0.8556624327025936 0.0030070326520293005
0.8498889300106973 0.0033825027770922876
0.844115427318801 0.003787995116153137
0.8383419246269048 0.004224664369750221
0.8325684219350085 0.0046936652384219285
0.8267949192431123 0.00519615242270663
0.821021416551216 0.005733280623142716
0.8152479138593197 0.006306204540268554
0.8094744111674235 0.006916078874622529
0.8037009084755272 0.00756405832674302
0.797927405783631 0.008251297597168403
0.7921539030917347 0.008978951386437058
0.7863804003998385 0.009748174395087371
0.7806068977079422 0.010560121323657714
0.774833395016046 0.01141594687268647
0.7690598923241496 0.012316805742712022
0.7632863896322534 0.013263852634272738
0.7575128869403571 0.014258242247907
0.7517393842484609 0.015301129284153192
0.7459658815565646 0.016393668443549697
0.7401923788646684 0.017537014426634887
0.7344188761727721 0.01873232193394714
0.7286453734808759 0.01998074566602484
0.7228718707889796 0.02128344032340636
0.7170983680970834 0.02264156060663009
0.7113248654051871 0.024056261216234404
0.7055513627132908 0.02552869685275769
0.6997778600213946 0.0270600222167383
0.6940043573294983 0.02865139200871465
0.688230854637602 0.030303960929225087
0.6824573519457058 0.032018883678808
0.6766838492538095 0.033797314958001784
0.6709103465619133 0.0356404094673448
0.665136843870017 0.03754932190737542
0.6593633411781208 0.03952520697863205
0.6535898384862245 0.041569219381653054
0.6478163357943283 0.04368251381697681
0.6420428331024319 0.045866244985141726
0.6362693304105358 0.04812156758668611
0.6304958277186394 0.05044963632214843
0.6247223250267433 0.052851605892066986
0.6189488223348469 0.05532863099698023
0.6131753196429507 0.057881866337426494
0.6074018169510544 0.06051246661394416
0.6016283142591582 0.0632215865270716
0.5958548115672619 0.06601038077734722
0.5900813088753657 0.06888000406530939
0.5843078061834694 0.07183161109149647
0.5785343034915732 0.07486635655644687
0.572760800799677 0.07798539516069897
0.5669872981077806 0.08118988160479114
0.5612137954158845 0.08448097058926171
0.5554402927239881 0.08785981681464915
0.5496667900320918 0.09132757498149177
0.5438932873401956 0.09488539979032799
0.5381197846482993 0.09853444594169616
0.5323462819564031 0.10227586813613465
0.5265727792645067 0.1061108210741819
0.5207992765726106 0.1100404594563762
0.5150257738807144 0.11406593798325597
0.5092522711888181 0.11818841135535964
0.5034787684969217 0.12240903427322554
0.4977052658050256 0.12672896143739204
0.49193176311312925 0.13114934754839758
0.486158260421233 0.13567134730678046
0.48038475772933675 0.1402961154130791
0.4746112550374405 0.14502480656783184
0.46883775234554426 0.14985857547157713
0.463064249653648 0.15479857682485332
0.45729074696175176 0.15984596532819872
0.4515172442698554 0.16500189568215184
0.44574374157795926 0.1702675225872509
0.439970238886063 0.17564400074403444
0.43419673619416677 0.18113248485304073
0.4284232335022705 0.1867341296148082
0.42264973081037416 0.19245008972987526
0.4168762281184779 0.19828151989878023
0.41110272542658166 0.20422957482206147
0.4053292227346854 0.21029540920025738
0.39955572004278916 0.21648017773390643
0.3937822173508929 0.22278503512354686
0.38800871465899667 0.22921113606971716
0.3822352119671003 0.23575963527295563
0.37646170927520406 0.2424316874338007
0.3706882065833078 0.2492284472527907
0.36491470389141156 0.256151069430464
0.3591412011995153 0.2632007086673591
0.35336769850761907 0.27037851966401427
0.3475941958157228 0.27768565712096793
0.34182069312382657 0.2851232757387584
0.3360471904319302 0.29269253021792413
0.33029462280354077 0.30038518518518514
0.32467268934505406 0.3081518518518518
0.3191930798940279 0.31598518518518515
0.31385103060832176 0.32388518518518516
0.30864197530864196 0.33185185185185184
0.3035615357178092 0.3398851851851852
0.2986055122577563 0.3479851851851852
0.2937698753681304 0.35615185185185183
0.2890507573129842 0.36438518518518526
0.2844444444444444 0.37268518518518523
0.27994736989445984 0.3810518518518518
0.27555610666776886 0.38948518518518516
0.2712673611111111 0.39798518518518516
0.2670779667354392 0.4065518518518519
0.2629848783694937 0.4151851851851852
0.25898516662458154 0.4238851851851853
0.2550760126517702 0.43265185185185195
0.251254703173975 0.4414851851851852
0.24751862577658967 0.4503851851851853
0.24386526444139608 0.4593518518518519
0.2402921953094963 0.46838518518518535
0.2367970826599416 0.47748518518518523
0.23337767509160068 0.486651851851852
0.23003180189661215 0.4958851851851854
0.2267573696145124 0.5051851851851853
0.22355235875682536 0.5145518518518518
0.2204148206925434 0.5239851851851852
0.21734287468553204 0.5334851851851851
0.2143347050754458 0.5430518518518518
0.21138855859426608 0.5526851851851852
0.2085027418110548 0.5623851851851851
0.20567561869797052 0.5721518518518518
0.20290560831101373 0.5819851851851852
0.20019118257936327 0.5918851851851852
0.19753086419753085 0.6018518518518519
0.1949232246149048 0.6118851851851852
0.19236688211757463 0.6219851851851852
0.18986049999762672 0.6321518518518519
0.1874027848053822 0.6423851851851852
0.18499248468030985 0.6526851851851853
0.18262838775659285 0.6630518518518519
0.18030932063955712 0.6734851851851852
0.17803414694938488 0.6839851851851854
0.17580176592873872 0.694551851851852
0.17361111111111108 0.7051851851851854
0.1714611490468903 0.7158851851851853
0.16935087808430282 0.726651851851852
0.16727932720254596 0.7374851851851854
0.16524555489457332 0.7483851851851854
0.1632486480971329 0.759351851851852
0.1612877211657876 0.7703851851851853
0.15936191489276935 0.7814851851851851
0.15747039556563366 0.7926518518518517
0.1556123540647892 0.803885185185185
0.15378700499807768 0.8151851851851851
0.15199358587067624 0.8265518518518518
0.15023135628868456 0.837985185185185
0.1484995971948426 0.8494851851851852
0.146797610134907 0.853202389865093
0.14512471655328799 0.854875283446712
0.14348025711662074 0.8565197428833793
0.14186359106401236 0.8581364089359876
0.1402740955827687 0.8597259044172313
0.13871116520846552 0.8612888347915345
0.1371742112482853 0.8628257887517147
0.13566266122659393 0.8643373387734061
0.1341759583517825 0.8658240416482175
0.13271356100344722 0.8672864389965528
0.1312749422390254 0.8687250577609746
0.12985958931904876 0.8701404106809513
0.12846700325021515 0.8715329967497849
0.1270966983455187 0.8729033016544813
0.12574820180071422 0.8742517981992858
0.12442105328642657 0.8755789467135734
0.12311480455524774 0.8768851954447523
0.12182901906319574 0.8781709809368042
0.12056327160493828 0.8794367283950617
0.11931714796221227 0.8806828520377877
0.11809024456489649 0.8819097554351035
0.11688216816421945 0.8831178318357805
0.1156925355176084 0.8843074644823916
0.1145209730847083 0.8854790269152917
0.11336711673412009 0.8866328832658799
0.11223061146042888 0.8877693885395711
0.1111111111111111 0.8888888888888888
0.11000827812292872 0.8899917218770713
0.10892178326743564 0.8910782167325644
0.10785130540523777 0.8921486945947622
0.10679653124866503 0.8932034687513349
0.10575715513252695 0.8942428448674731
0.10473287879263936 0.8952671212073606
0.10372341115182256 0.8962765888481774
0.10272846811308349 0.8972715318869166
0.1017477723597089 0.8982522276402911
0.10078105316200553 0.8992189468379945
0.09982804619043698 0.900171953809563
0.09888849333491553 0.9011115066650844
0.09796214253001928 0.9020378574699808
0.09704874758591239 0.9029512524140876
0.09614806802475813 0.9038519319752418
0.09525986892242035 0.9047401310775797
0.09438392075526013 0.9056160792447399
0.09351999925184 0.90648000074816
0.09266788524935769 0.9073321147506423
0.09182736455463726 0.9081726354453628
0.0909982278095134 0.9090017721904866
0.09018027036045052 0.9098197296395495
0.08937329213224565 0.9106267078677543
0.0885770975056689 0.9114229024943311
0.0877914951989026 0.9122085048010974
0.08701629815264397 0.912983701847356
0.0862513234187437 0.9137486765812564
0.08549639205225537 0.9145036079477447
0.08475132900677798 0.915248670993222
0.08401596303297625 0.9159840369670238
0.08329012658016986 0.9167098734198301
0.08257365570088519 0.9174263442991148
0.0818663899582686 0.9181336100417314
0.08116817233626351 0.9188318276637365
0.08047884915245712 0.9195211508475429
0.07979826997350697 0.9202017300264931
0.07912628753305993 0.92087371246694
0.07846275765208044 0.9215372423479196
0.07780753916150704 0.9221924608384929
0.07716049382716049 0.9228395061728395
0.07652148627682795 0.923478513723172
0.0758903839294523 0.9241096160705478
0.07526705692635682 0.9247329430736432
0.07465137806443907 0.9253486219355609
0.07404322273126936 0.9259567772687306
0.0734424688420326 0.9265575311579675
0.0728489967782531 0.9271510032217469
0.07226268932824605 0.9277373106717539
0.07168343162923893 0.928316568370761
0.0711111111111111 0.9288888888888889
0.07054561744169843 0.9294543825583016
0.06998684247361496 0.930013157526385
0.06943468019254236 0.9305653198074576
0.06888902666694222 0.9311109733330578
0.06834977999914561 0.9316502200008544
0.06781684027777778 0.9321831597222222
0.0672901095314758 0.9327098904685243
0.0667694916838598 0.9332305083161402
0.06625489250971876 0.9337451074902813
0.06574621959237342 0.9342537804076265
0.06524338228218089 0.9347566177178191
0.06474629165614539 0.9352537083438546
0.06425486047860234 0.9357451395213977
0.06376900316294255 0.9362309968370575
0.06328863573434595 0.936711364265654
0.06281367579349376 0.9371863242065063
0.06234404248123055 0.9376559575187694
0.06187965644414742 0.9381203435558526
0.06142043980105919 0.9385795601989408
0.06096631611034902 0.939033683889651
0.06051721033815504 0.939482789661845
0.060073048827374076 0.9399269511726259
0.0596337592674589 0.940366240732541
0.0591992706649854 0.9408007293350146
0.05876951331496785 0.9412304866850322
0.05834441877290017 0.9416555812270998
0.05792391982750256 0.9420760801724974
0.05750795047415304 0.942492049525847
0.05709644588898453 0.9429035541110155
0.0566893424036281 0.9433106575963719
0.056286577480584646 0.9437134225194154
0.05588808968920634 0.9441119103107937
0.055493818682271524 0.9445061813177285
0.05510370517313585 0.9448962948268641
0.054717690913443445 0.9452823090865565
0.05433571867138301 0.945664281328617
0.05395773221047292 0.946042267789527
0.05358367626886145 0.9464163237311386
0.053213496539127214 0.9467865034608728
0.05284713964856652 0.9471528603514334
0.05248455313995399 0.947515446860046
0.0521256854527637 0.9478743145472363
0.05177048590483807 0.948229514095162
0.05141890467449263 0.9485810953255074
0.051070892783044455 0.9489291072169556
0.05072640207775343 0.9492735979222465
0.05038538521516448 0.9496146147848356
0.05004779564484082 0.9499522043551591
0.04971358759347707 0.9502864124065229
0.04938271604938271 0.9506172839506173
0.04905513674732557 0.9509448632526745
0.0487308061537262 0.9512691938462738
0.04840968145219362 0.9515903185478064
0.04809172052939366 0.9519082794706063
0.047776881961241 0.952223118038759
0.04746512499940668 0.9525348750005933
0.04715640955813264 0.9528435904418674
0.04685069620134555 0.9531493037986545
0.04654794613006195 0.953452053869938
0.04624812117007746 0.9537518788299225
0.04595118375993264 0.9540488162400673
0.04565709693914821 0.9543429030608518
0.045365824336723294 0.9546341756632767
0.04507733015988928 0.9549226698401108
0.04479157918311357 0.9552084208168864
0.04450853673734622 0.9554914632626538
0.04422816869950387 0.9557718313004961
0.04395044148218468 0.9560495585178154
0.043675322023608694 0.9563246779763913
0.04340277777777777 0.9565972222222222
0.043132776704849954 0.9568672232951501
0.042865287261722576 0.9571347127382774
0.042600278392819296 0.9573997216071807
0.042337719521075706 0.9576622804789243
0.042077580539118996 0.957922419460881
0.04181983180063649 0.9581801681993635
0.04156444411192889 0.9584355558880711
0.04131138872364333 0.9586886112763566
0.0410606373226822 0.9589393626773178
0.04081216202428323 0.9591878379757168
0.040565935364266885 0.9594340646357331
0.0403219302914469 0.9596780697085531
0.04008012016020024 0.9599198798397998
0.03984047872319234 0.9601595212768077
0.039602980124254346 0.9603970198757457
0.039367598891408416 0.9606324011085916
0.039134309930037636 0.9608656900699624
0.0389030885161973 0.9610969114838027
0.03867391029006399 0.961326089709936
0.03844675124951942 0.9615532487504805
0.03822158774386567 0.9617784122561344
0.03799839646766906 0.9620016035323309
0.03777715445472927 0.9622228455452707
0.03755783907217114 0.9624421609278289
0.03734042801465611 0.9626595719853439
0.03712489929871065 0.9628751007012893
0.036911231257168844 0.9630887687428311
0.03669940253372675 0.9633005974662733
0.03648939207760563 0.9635106079223944
0.036281179138321996 0.963718820861678
0.03607474326056155 0.9639252567394384
0.035870064279155185 0.9641299357208448
0.03566712231415422 0.9643328776858457
0.03546589776600309 0.9645341022339969
0.03526637131080693 0.9647336286891931
0.03506852389569218 0.9649314761043079
0.034872336734257964 0.9651276632657421
0.03467779130211638 0.9653222086978837
0.03448486933251949 0.9655151306674805
0.034293552812071325 0.9657064471879286
0.03410382397652293 0.9658961760234771
0.03391566530664848 0.9660843346933515
0.03372905952420102 0.966270940475799
0.033543989587945626 0.9664560104120544
0.03336043868976877 0.9666395613102312
0.033178390250861806 0.9668216097491382
0.0329978279179773 0.9670021720820227
0.03281873555975635 0.9671812644402437
0.0326410972631256 0.9673589027368744
0.03246489732976219 0.9675351026702378
0.03229012027262548 0.9677098797273745
0.03211675081255379 0.9678832491874462
0.03194477387492503 0.968055226125075
0.031774174586379676 0.9682258254136203
0.03160493827160494 0.9683950617283951
0.031437050450178555 0.9685629495498215
0.03127049683347131 0.9687295031665287
0.03110526332160664 0.9688947366783933
0.030941336000476497 0.9690586639995235
0.030778701138811936 0.969221298861188
0.030617345185307652 0.9693826548146923
0.030457254765798934 0.969542745234201
0.030298416680490315 0.9697015833195097
0.03014081790123457 0.9698591820987654
0.029984445568861148 0.9700155544311388
0.029829286990553067 0.9701707130094469
0.02967532963727102 0.970324670362729
0.029522561141224122 0.9704774388587759
0.029370969293385875 0.9706290307066141
0.029220542041054863 0.9707794579589452
0.029071267485458914 0.970928732514541
0.0289231338794021 0.9710768661205978
0.028776129624953503 0.9712238703750465
0.028630243271177074 0.971369756728823
0.02848546351190158 0.9715145364880984
0.028341779183530022 0.97165822081647
0.02819917926288755 0.9718008207371125
0.02805765286510722 0.9719423471348928
0.02791718924155278 0.9720828107584473
0.027777777777777776 0.9722222222222222
0.027639407991520232 0.9723605920084798
0.02750206953073218 0.9724979304692678
0.027365752171643467 0.9726342478283565
0.02723044581685891 0.972769554183141
0.02709614049348846 0.9729038595065116
0.026962826351309442 0.9730371736486906
0.026830493660960485 0.9731695063390395
0.02669913281216626 0.9733008671878337
0.02656873431199266 0.9734312656880073
0.02643928878313174 0.9735607112168683
0.02631078696221573 0.9736892130377842
0.02618321969815984 0.9738167803018402
0.02605657795053289 0.9739434220494672
0.02593085278795564 0.9740691472120444
0.025806035386526018 0.974193964613474
0.025682117028270873 0.9743178829717292
0.025559089099623577 0.9744409109003764
0.025436943089927225 0.9745630569100727
0.025315670589962713 0.9746843294100372
0.025195263290501382 0.9748047367094986
0.025075712980881647 0.9749242870191184
0.024957011547609244 0.9750429884523908
0.02483915097298059 0.9751608490270194
0.024722123333728883 0.9752778766662711
0.024605920799692423 0.9753940792003076
0.02449053563250482 0.9755094643674952
0.024375960184306628 0.9756240398156933
0.024262186896478098 0.9757378131035219
0.024149208298392445 0.9758507917016076
0.024037017006189532 0.9759629829938105
0.023925605721569345 0.9760743942784307
0.023814967230605086 0.976185032769395
0.02370509440257532 0.9762949055974247
0.023595980188815032 0.976404019811185
0.023487617621585112 0.9765123823784149
0.02337999981296 0.97662000018704
0.023273119953733035 0.976726880046267
0.023166971312339423 0.9768330286876605
0.02306154723379624 0.9769384527662037
0.022956841138659315 0.9770431588613406
0.022852846521996716 0.9771471534780033
0.02274955695237835 0.9772504430476217
0.022646966070881607 0.9773530339291184
0.02254506759011263 0.9774549324098873
0.022443855293242995 0.977556144706757
0.022343323033061413 0.9776566769669386
0.022243464731040365 0.9777565352689597
0.022144274376417226 0.9778557256235828
0.022045746025289775 0.9779542539747103
0.02194787379972565 0.9780521262002744
0.02185065188688573 0.9781493481131143
0.021754074538160993 0.978245925461839
0.021658136068322755 0.9783418639316772
0.021562830854685924 0.9784371691453141
0.021468153336285205 0.9785318466637148
0.021374098013063843 0.9786259019869361
0.02128065944507488 0.9787193405549252
0.021187832251694495 0.9788121677483055
0.02109561111084742 0.9789043888891525
0.02100399075824406 0.9789960092417559
0.02091296598662929 0.9790870340133707
0.020822531645042466 0.9791774683549576
0.020732682638088737 0.9792673173619113
0.020643413925221298 0.9793565860747787
0.020554720520034427 0.9794452794799656
0.02046659748956715 0.9795334025104329
0.020379039953617305 0.9796209600463827
0.02029204308406588 0.9797079569159342
0.0202056021042114 0.9797943978957886
0.02011971228811428 0.9798802877118857
0.020034368959950796 0.9799656310400492
0.019949567493376744 0.9800504325066233
0.019865303310900435 0.9801346966890996
0.019781571883264983 0.980218428116735
0.019698368728839642 0.9803016312711603
0.01961568941302011 0.9803843105869798
0.019533529547637634 0.9804664704523623
0.01945188479037676 0.9805481152096233
0.019370750844201534 0.9806292491557984
0.019290123456790122 0.9807098765432098
0.019209998419977625 0.9807900015800224
0.019130371569206987 0.9808696284307931
0.019051238782987815 0.9809487612170121
0.018972595982363075 0.9810274040176369
0.018894439130383432 0.9811055608696165
0.018816764231589206 0.9811832357684108
0.018739567331499663 0.9812604326685004
0.018662844516109767 0.9813371554838902
0.018586591911394 0.981413408088606
0.01851080568281734 0.9814891943171826
0.018435482034853196 0.9815645179651468
0.01836061721050815 0.9816393827894918
0.018286207490853468 0.9817137925091466
0.018212249194563275 0.9817877508054367
0.018138738677459215 0.9818612613225408
0.01806567233206151 0.9819343276679385
0.0179930465871464 0.9820069534128536
0.017920857907309733 0.9820791420926903
0.01784910279253675 0.9821508972074633
0.017777777777777774 0.9822222222222222
0.017706879432529927 0.9822931205674701
0.017636404360424608 0.9823635956395754
0.017566349198820767 0.9824336508011793
0.01749671061840374 0.9825032893815963
0.017427485322789704 0.9825725146772103
0.01735867004813559 0.9826413299518644
0.01729026156275435 0.9827097384372456
0.017222256666735554 0.9827777433332644
0.017154652191571147 0.9828453478084288
0.017087444999786403 0.9829125550002136
0.0170206319845759 0.9829793680154241
0.016954210069444444 0.9830457899305556
0.016888176207852917 0.9831118237921471
0.01682252738286895 0.9831774726171311
0.016757260606822297 0.9832427393931777
0.01669237292096495 0.9833076270790351
0.01662786139513577 0.9833721386048643
0.01656372312742969 0.9834362768725703
0.0164999552438714 0.9835000447561286
0.016436554898093356 0.9835634451019066
0.016373519271018173 0.9836264807289818
0.016310845570545223 0.9836891544294548
0.016248531031241454 0.9837514689687585
0.016186572914036346 0.9838134270859636
0.016124968505920885 0.9838750314940791
0.016063715119650584 0.9839362848803495
0.016002810093452405 0.9839971899065476
0.015942250790735638 0.9840577492092644
0.015882034599806475 0.9841179654001935
0.01582215893358649 0.9841778410664135
0.01576262122933471 0.9842373787706653
0.01570341894837344 0.9842965810516265
0.015644549575817592 0.9843554504241824
0.015586010620307638 0.9844139893796924
0.015527799613745981 0.984472200386254
0.015469914111036855 0.9845300858889632
0.015412351689829504 0.9845876483101705
0.015355109950264798 0.9846448900497352
0.015298186514725079 0.984701813485275
0.015241579027587255 0.9847584209724127
0.015185285154979121 0.9848147148450209
0.01512930258453876 0.9848706974154613
0.015073629025177105 0.9849263709748229
0.015018262206843519 0.9849817377931565
0.014963199880294398 0.9850368001197056
0.014908439816864724 0.9850915601831353
0.014853979808242547 0.9851460201917575
0.01479981766624635 0.9852001823337536
0.014745951222605245 0.9852540487773948
0.014692378328741963 0.9853076216712581
0.014639096855558593 0.9853609031444414
0.014586104693225042 0.9854138953067749
0.014533399750970195 0.9854666002490298
0.01448097995687564 0.9855190200431243
0.014428843257672087 0.9855711567423279
0.01437698761853826 0.9856230123814618
0.014325411022902391 0.9856745889770976
0.014274111472246132 0.9857258885277539
0.014223086985910965 0.985776913014089
0.014172335600907025 0.985827664399093
0.014121855371724302 0.9858781446282757
0.014071644370146161 0.9859283556298538
0.01402170068506524 0.9859782993149347
0.013972022422301585 0.9860279775776984
0.013922607704423037 0.986077392295577
0.013873454670567881 0.9861265453294321
0.013824561476269622 0.9861754385237304
0.013775926293283962 0.986224073706716
0.013727547309417883 0.9862724526905822
0.013679422728360861 0.9863205772716391
0.01363155076951808 0.986368449230482
0.013583929667845752 0.9864160703321543
0.013536557673688415 0.9864634423263116
0.01348943305261823 0.9865105669473818
0.013442554085276202 0.9865574459147238
0.013395919067215363 0.9866040809327846
0.01334952630874584 0.9866504736912541
0.013303374134781804 0.9866966258652182
0.01325746088469025 0.9867425391153097
0.01321178491214163 0.9867882150878584
0.013166344584962254 0.9868336554150378
0.013121138284988497 0.9868788617150115
0.013076164407922716 0.9869238355920773
0.013031421363190925 0.9869685786368091
0.012986907573802156 0.9870130924261978
0.012942621476209518 0.9870573785237905
0.012898561520172866 0.9871014384798271
0.012854726168623157 0.9871452738313768
0.012811113897528386 0.9871888861024716
0.012767723195761114 0.9872322768042389
0.012724552564967588 0.9872754474350324
0.012681600519438358 0.9873183994805617
0.012638865585980466 0.9873611344140195
0.01259634630379112 0.9874036536962089
0.01255404122433287 0.9874459587756671
0.012511948911210205 0.9874880510887898
0.012470067940047656 0.9875299320599523
0.012428396898369267 0.9875716031016307
0.012386934385479538 0.9876130656145204
0.012345679012345678 0.9876543209876543
0.012304629401481294 0.9876953705985188
0.012263784186831392 0.9877362158131686
0.012223142013658749 0.9877768579863413
0.01218270153843155 0.9878172984615684
0.012142461428712368 0.9878575385712877
0.012102420363048405 0.9878975796369516
0.012062577030863006 0.987937422969137
0.012022930132348415 0.9879770698676515
0.011983478378359754 0.9880165216216402
0.01194422049031025 0.9880557795096897
0.01190515520006762 0.9880948447999324
0.01186628124985167 0.9881337187501483
0.01182759739213305 0.988172402607867
0.01178910238953316 0.9882108976104669
0.011750795014725214 0.9882492049852748
0.011712674050336387 0.9882873259496636
0.01167473828885112 0.9883252617111489
0.011636986532515487 0.9883630134674846
0.011599417593242642 0.9884005824067573
0.011562030292519366 0.9884379697074807
0.011524823461313616 0.9884751765386863
0.01148779593998316 0.9885122040600168
0.0114509465781852 0.9885490534218148
0.011414274234787053 0.988585725765213
0.011377777777777778 0.9886222222222222
0.011341456084180824 0.9886585439158192
0.011305308039967652 0.9886946919600323
0.01126933253997232 0.9887306674600277
0.011233528487806987 0.988766471512193
0.011197894795778393 0.9888021052042216
0.011162430384805251 0.9888375696151948
0.011127134184336555 0.9888728658156635
0.011092005132270773 0.9889079948677292
0.011057042174875967 0.988942957825124
0.011022244266710753 0.9889777557332893
0.01098761037054617 0.9890123896294538
0.01095313945728837 0.9890468605427116
0.010918830505902173 0.9890811694940979
0.010884682503335472 0.9891153174966645
0.010850694444444442 0.9891493055555556
0.010816865331919568 0.9891831346680804
0.010783194176212488 0.9892168058237875
0.010749679995463637 0.9892503200045364
0.010716321815430644 0.9892836781845693
0.010683118669417568 0.9893168813305824
0.010650069598204824 0.9893499304017952
0.01061717364997992 0.9893828263500201
0.010584429880268927 0.989415570119731
0.01055183735186869 0.9894481626481313
0.010519395134779749 0.9894806048652203
0.010487102306140014 0.98951289769386
0.010454957950159122 0.9895450420498408
0.010422961158053521 0.9895770388419465
0.010391111027982222 0.9896088889720178
0.010359406664983263 0.9896405933350167
0.010327847180910833 0.9896721528190892
0.010296431694373076 0.9897035683056269
0.01026515933067055 0.9897348406693295
0.010234029221735337 0.9897659707782647
0.010203040506070807 0.9897969594939292
0.010172192328692015 0.989827807671308
0.010141483841066721 0.9898585161589333
0.010110914201057045 0.989889085798943
0.010080482572861725 0.9899195174271382
0.010050188126959 0.989949811873041
0.01002003004005006 0.98997996995995
0.009990007495003122 0.9900099925049969
0.009960119680798084 0.9900398803192019
0.00993036579247174 0.9900696342075282
0.009900745031063586 0.9900992549689364
0.009871256603562192 0.9901287433964379
0.009841899722852104 0.9901581002771479
0.00981267360766134 0.9901873263923386
0.009783577482509409 0.9902164225174905
0.009754610577655844 0.9902453894223442
0.009725772129049326 0.9902742278709507
0.00969706137827727 0.9903029386217227
0.009668477572515998 0.990331522427484
0.009640019964481345 0.9903599800355186
0.009611687812379855 0.9903883121876201
0.00958348037986041 0.9904165196201395
0.009555396935966418 0.9904446030640336
0.009527436755088424 0.9904725632449116
0.009499599116917265 0.9905004008830828
0.009471883306397663 0.9905281166936023
0.009444288613682317 0.9905557113863177
0.009416814334086443 0.9905831856659135
0.009389459768042785 0.9906105402319572
0.009362224221057092 0.9906377757789429
0.009335107003664028 0.990664892996336
0.00930810743138354 0.9906918925686165
0.009281224824677662 0.9907187751753224
0.009254458508907763 0.9907455414910923
0.009227807814292211 0.9907721921857078
0.009201272075864488 0.9907987279241355
0.009174850633431687 0.9908251493665683
0.009148542831533473 0.9908514571684666
0.009122348019401408 0.9908776519805986
0.009096265550918733 0.9909037344490813
0.009070294784580499 0.9909297052154195
0.009044435083454134 0.9909555649165459
0.009018685815140388 0.9909813141848596
0.008993046351734679 0.9910069536482653
0.008967516069788796 0.9910324839302111
0.008942094350273013 0.991057905649727
0.008916780578538555 0.9910832194214615
0.00889157414428046 0.9911084258557196
0.008866474441500773 0.9911335255584992
0.008841480868472142 0.9911585191315279
0.008816592827701732 0.9911834071722982
0.00879180972589555 0.9912081902741045
0.008767130973923044 0.991232869026077
0.008742555986782129 0.9912574440132179
0.008718084183564491 0.9912819158164355
0.00869371498742128 0.9913062850125787
0.008669447825529095 0.9913305521744709
0.00864528212905634 0.9913547178709436
0.008621217333129873 0.9913787826668701
0.00859725287680201 0.991402747123198
0.008573388203017831 0.9914266117969822
0.008549622758582806 0.9914503772414172
0.008525955994130733 0.9914740440058692
0.008502387364091995 0.991497612635908
0.00847891632666212 0.9915210836733379
0.008455542343770644 0.9915444576562293
0.008432264881050255 0.9915677351189498
0.008409083407806276 0.9915909165921937
0.008385997396986406 0.9916140026030136
0.008363006325150758 0.9916369936748493
0.008340109672442192 0.9916598903275579
0.00831730692255693 0.9916826930774431
0.008294597562715451 0.9917054024372846
0.008271981083633657 0.9917280189163663
0.008249456979494325 0.9917505430205057
0.008227024747918818 0.9917729752520812
0.008204683889939087 0.9917953161100609
0.008182433909969906 0.9918175660900301
0.0081602743157814 0.9918397256842186
0.00813820461847181 0.9918617953815282
0.008116224332440547 0.9918837756675595
0.008094332975361456 0.9919056670246386
0.00807253006815637 0.9919274699318437
0.008050815134968897 0.9919491848650311
0.008029187703138447 0.9919708122968616
0.00800764730317453 0.9919923526968255
0.007986193468731258 0.9920138065312687
0.007964825736582106 0.9920351742634179
0.007943543646594919 0.9920564563534051
0.007922346741707135 0.9920776532582929
0.007901234567901235 0.9920987654320987
0.007880206674180443 0.9921197933258196
0.007859262612544639 0.9921407373874553
0.007838401937966494 0.9921615980620335
0.007817624208367827 0.9921823757916322
0.007796928984596193 0.9922030710154038
0.00777631583040166 0.9922236841695984
0.007755784312413849 0.9922442156875861
0.007735334000119124 0.9922646659998808
0.007714964465838041 0.9922850355341619
0.007694675284702984 0.992305324715297
0.007674466034636015 0.9923255339653639
0.007654336296326913 0.992345663703673
0.007634285653211429 0.9923657143467886
0.0076143136914497336 0.9923856863085503
0.007594419999905069 0.9924055800000949
0.007574604170122579 0.9924253958298774
0.007554865796308353 0.9924451342036916
0.0075352044753086425 0.9924647955246914
0.00751561980658928 0.9924843801934107
0.007496111392215287 0.9925038886077847
0.0074766788368306435 0.9925233211631693
0.007457321747638267 0.9925426782523618
0.007438039734380162 0.9925619602656198
0.007418832409317755 0.9925811675906823
0.007399699387212394 0.9926003006127876
0.0073806402853060305 0.992619359714694
0.007361654723302084 0.9926383452766979
0.007342742323346469 0.9926572576766536
0.00732390271000879 0.9926760972899912
0.007305135510263716 0.9926948644897363
0.007286440353472507 0.9927135596465275
0.0072678168713647285 0.9927321831286353
0.007249264698020098 0.9927507353019799
0.007230783469850525 0.9927692165301495
0.007212372825582285 0.9927876271744177
0.007194032406238376 0.9928059675937616
0.007175761855121009 0.992824238144879
0.007157560817794268 0.9928424391822057
0.007139428942066924 0.9928605710579331
0.007121365877975395 0.9928786341220246
0.007103371277766855 0.9928966287222332
0.0070854447958825055 0.9929145552041175
0.007067586088940976 0.992932413911059
0.0070497948157218875 0.9929502051842781
0.007032070637149549 0.9929679293628505
0.007014413216276805 0.9929855867837232
0.006996822218269017 0.993003177781731
0.006979297310388195 0.9930207026896118
0.006961838161977259 0.9930381618380227
0.006944444444444444 0.9930555555555556
0.006927115831247838 0.9930728841687522
0.006909851997880058 0.9930901480021199
0.0068926526218530525 0.993107347378147
0.006875517382683045 0.993124482617317
0.006858445961875612 0.9931415540381244
0.006841438042910867 0.9931585619570892
0.006824493311228799 0.9931755066887712
0.006807611454214727 0.9931923885457853
0.006790792161184884 0.9932092078388152
0.006774035123372115 0.9932259648766278
0.006757340033911712 0.9932426599660883
0.0067407065878273605 0.9932592934121727
0.006724134482017225 0.9932758655179827
0.006707623415240121 0.9932923765847599
0.006691173088101838 0.9933088269118981
0.006674783203041565 0.9933252167969584
0.00665845346431843 0.9933415465356815
0.006642183577998165 0.9933578164220018
0.006625973251939878 0.9933740267480601
0.006609822195782935 0.993390177804217
0.006593730120933954 0.993406269879066
0.0065776967405539325 0.993422303259446
0.00656172176954544 0.9934382782304546
0.00654580492453996 0.9934541950754601
0.006529945923885318 0.9934700540761147
0.006514144487633222 0.9934858555123668
0.006498400337526913 0.9935015996624731
0.00648271319698891 0.9935172868030111
0.006467082791108859 0.9935329172088911
0.006451508846631504 0.9935484911533685
0.006435991091944729 0.9935640089080553
0.006420529257067718 0.9935794707429323
0.006405123073639219 0.9935948769263607
0.006389772274905894 0.9936102277250941
0.006374476595710774 0.9936255234042892
0.006359235772481806 0.9936407642275182
0.006344049543220501 0.9936559504567795
0.006328917647490678 0.9936710823525093
0.006313839826407287 0.9936861601735927
0.006298815822625346 0.9937011841773746
0.0062838453803289555 0.993716154619671
0.006268928245220412 0.9937310717547796
0.006254064164509406 0.9937459358354906
0.006239252886902311 0.9937607471130977
0.006224494162591569 0.9937755058374085
0.006209787743245147 0.9937902122567549
0.006195133381996105 0.9938048666180039
0.006180530833432221 0.9938194691665678
0.006165979853585725 0.9938340201464143
0.006151480199923106 0.9938485198000769
0.006137031631335008 0.993862968368665
0.006122633908126205 0.9938773660918738
0.006108286792005658 0.9938917132079943
0.006093990046076657 0.9939060099539233
0.006079743434827049 0.9939202565651729
0.0060655467241195245 0.9939344532758805
0.006051399681182007 0.993948600318818
0.006037302074598111 0.9939626979254019
0.006023253674297677 0.9939767463257023
0.006009254251547383 0.9939907457484526
0.005995303578941436 0.9940046964210586
0.005981401430392336 0.9940185985696076
0.005967547581121722 0.9940324524188783
0.005953741807651272 0.9940462581923487
0.005939983887793704 0.9940600161122063
0.00592627360064383 0.9940737263993562
0.005912610726569691 0.9940873892734303
0.005898995047203758 0.9941010049527963
0.005885426345434212 0.9941145736545658
0.005871904405396278 0.9941280955946037
0.0058584290124636595 0.9941415709875363
0.00584499995324 0.99415500004676
0.005831617015550444 0.9941683829844495
0.005818279988433259 0.9941817200115668
0.005804988662131519 0.9941950113378685
0.005791742828084856 0.9942082571719152
0.0057785422789212795 0.9942214577210787
0.00576538680844906 0.9942346131915509
0.005752276211648674 0.9942477237883514
0.005739210284664829 0.9942607897153352
0.0057261888247985195 0.9942738111752015
0.005713211630499179 0.9942867883695008
0.005700278501356879 0.9942997214986431
0.005687389238094588 0.9943126107619054
0.005674543642560496 0.9943254563574395
0.005661741517720402 0.9943382584822796
0.0056489826676501525 0.9943510173323499
0.005636266897528158 0.9943637331024718
0.005623594013627936 0.9943764059863721
0.005610963823310749 0.9943890361766893
0.0055983761350182765 0.9944016238649818
0.005585830758265353 0.9944141692417346
0.005573327503632764 0.9944266724963672
0.005560866182760091 0.9944391338172399
0.00554844660833862 0.9944515533916614
0.0055360685941043064 0.9944639314058957
0.005523731954830785 0.9944762680451692
0.005511436506322444 0.9944885634936775
0.005499182065407547 0.9945008179345924
0.0054869684499314125 0.9945130315500685
0.0054747954787496495 0.9945252045212504
0.0054626629717214326 0.9945373370282786
0.005450570749702842 0.9945494292502972
0.005438518634540248 0.9945614813654597
0.005426506449063757 0.9945734935509363
0.005414534017080689 0.9945854659829193
0.005402601163369121 0.9945973988366309
0.005390707713671481 0.9946092922863286
0.0053788534946881805 0.9946211465053119
0.005367038334071301 0.9946329616659287
0.005355262060418335 0.9946447379395816
0.005343524503265961 0.9946564754967341
0.005331825493083888 0.9946681745069161
0.00532016486126872 0.9946798351387313
0.005308542440137889 0.9946914575598621
0.005296958062923624 0.9947030419370764
0.005285411563766971 0.9947145884362331
0.005273902777711855 0.9947260972222881
0.005262431540699185 0.9947375684593008
0.005250997689561015 0.994749002310439
0.005239601062014738 0.9947603989379853
0.005228241496657323 0.9947717585033427
0.005216918832959606 0.9947830811670404
0.005205632911260616 0.9947943670887394
0.005194383572761951 0.9948056164272381
0.005183170659522184 0.9948168293404778
0.005171994014451327 0.9948280059855487
0.0051608534813053246 0.9948391465186947
0.005149748904680593 0.9948502510953194
0.005138680130008607 0.9948613198699914
0.00512764700355051 0.9948723529964495
0.005116649372391788 0.9948833506276082
0.005105687084436959 0.9948943129155631
0.005094759988404326 0.9949052400115956
0.00508386793382075 0.9949161320661792
0.00507301077101647 0.9949269892289835
0.005062188351119963 0.9949378116488801
0.00505140052605285 0.9949485994739472
0.005040647148524809 0.9949593528514752
0.00502992807202857 0.9949700719279714
0.005019243150834907 0.9949807568491651
0.005008592239987699 0.9949914077600123
0.004997975195299004 0.995002024804701
0.004987391873344186 0.9950126081266558
0.004976842131457063 0.9950231578685429
0.004966325827725109 0.9950336741722748
0.004955842820984673 0.9950441571790153
0.004945392970816246 0.9950546070291838
0.004934976137539758 0.9950650238624602
0.0049245921822099106 0.9950754078177901
0.004914240966611541 0.9950857590333885
0.0049039223532550275 0.995096077646745
0.00489363620537172 0.9951063637946282
0.0048833823869094085 0.9951166176130906
0.00487316076252783 0.9951268392374721
0.00486297119759419 0.9951370288024058
0.004852813558178744 0.9951471864418212
0.0048426877110503835 0.9951573122889497
0.004832593523672279 0.9951674064763277
0.004822530864197531 0.9951774691358025
0.0048124996014648775 0.9951875003985351
0.004802499604994406 0.9951975003950055
0.004792530744983327 0.9952074692550167
0.004782592892301747 0.9952174071076982
0.00477268591848849 0.9952273140815115
0.004762809695746954 0.9952371903042531
0.0047529640969409806 0.9952470359030591
0.004743148995590769 0.9952568510044092
0.004733364265868811 0.9952666357341312
0.004723609782595858 0.9952763902174041
0.004713885421236925 0.995286114578763
0.0047041910578973015 0.9952958089421027
0.004694526569318616 0.9953054734306814
0.004684891832874916 0.9953151081671251
0.004675286726568777 0.9953247132734312
0.004665711129027442 0.9953342888709725
0.004656164919498982 0.9953438350805011
0.0046466479778485 0.9953533520221515
0.0046371601845543375 0.9953628398154457
0.004627701420704335 0.9953722985792957
0.004618271567992099 0.9953817284320079
0.004608870508713299 0.9953911294912867
0.004599498125762007 0.995400501874238
0.004590154302627037 0.995409845697373
0.004580838923388332 0.9954191610766117
0.004571551872713367 0.9954284481272866
0.004562293035853577 0.9954377069641465
0.004553062298640819 0.9954469377013592
0.004543859547483843 0.9954561404525162
0.004534684669364804 0.9954653153306352
0.004525537551835789 0.9954744624481642
0.004516418083015378 0.9954835819169846
0.0045073261515852095 0.9954926738484148
0.0044982616467866 0.9955017383532134
0.004489224458417154 0.9955107755415828
0.004480214476827433 0.9955197855231726
0.0044712315929176134 0.9955287684070824
0.0044622756981341875 0.9955377243018658
0.004453346684466693 0.9955466533155333


==> centered-silence-sets scalar-log-concave/figuresAndData/dataForTEsamplingUniform.csv <==
0.9995 1.249999999999862e-10
0.999 1.0000000000000007e-09
0.9985 3.374999999999878e-09
0.998 8.000000000000005e-09
0.9975 1.562499999999967e-08
0.997 2.700000000000002e-08
0.9965 4.2874999999999357e-08
0.996 6.400000000000004e-08
0.9955 9.112499999999894e-08
0.995 1.250000000000001e-07
0.9945 1.6637499999999844e-07
0.994 2.1600000000000016e-07
0.9935 2.746249999999978e-07
0.993 3.430000000000003e-07
0.9925 4.218749999999971e-07
0.992 5.120000000000003e-07
0.9915 6.141249999999965e-07
0.991 7.290000000000006e-07
0.9905 8.573749999999956e-07
0.99 1.0000000000000008e-06
0.9895 1.1576249999999945e-06
0.989 1.3310000000000007e-06
0.9885 1.520874999999994e-06
0.988 1.7280000000000013e-06
0.9875 1.953124999999993e-06
0.987 2.1970000000000016e-06
0.9865 2.460374999999992e-06
0.986 2.7440000000000024e-06
0.9855 3.048624999999991e-06
0.985 3.375000000000002e-06
0.9845 3.7238749999999894e-06
0.984 4.096000000000003e-06
0.9835 4.492124999999989e-06
0.983 4.9130000000000045e-06
0.9825 5.359374999999987e-06
0.982 5.8320000000000045e-06
0.9815 6.331624999999984e-06
0.981 6.859000000000006e-06
0.9805 7.414874999999984e-06
0.98 8.000000000000006e-06
0.9795 8.615124999999983e-06
0.979 9.261000000000005e-06
0.9785 9.938374999999983e-06
0.978 1.0648000000000005e-05
0.9775 1.1390624999999982e-05
0.977 1.2167000000000009e-05
0.9765 1.2977874999999976e-05
0.976 1.382400000000001e-05
0.9755 1.4706124999999978e-05
0.975 1.562500000000001e-05
0.9745 1.6581374999999978e-05
0.974 1.7576000000000013e-05
0.9735 1.8609624999999977e-05
0.973 1.968300000000001e-05
0.9725 2.0796874999999972e-05
0.972 2.195200000000002e-05
0.9715 2.314912499999997e-05
0.971 2.4389000000000017e-05
0.9705 2.567237499999997e-05
0.97 2.7000000000000016e-05
0.9695 2.837262499999997e-05
0.969 2.9791000000000024e-05
0.9685 3.125587499999997e-05
0.968 3.276800000000002e-05
0.9675 3.432812499999997e-05
0.967 3.5937000000000025e-05
0.9665 3.759537499999997e-05
0.966 3.9304000000000036e-05
0.9655 4.106362499999996e-05
0.965 4.2875000000000026e-05
0.9645 4.473887499999997e-05
0.964 4.6656000000000036e-05
0.9635 4.862712499999997e-05
0.963 5.065300000000003e-05
0.9625 5.273437499999996e-05
0.962 5.4872000000000047e-05
0.9615 5.7066624999999975e-05
0.961 5.931900000000004e-05
0.9605 6.162987499999996e-05
0.96 6.400000000000005e-05
0.9595 6.643012499999995e-05
0.959 6.892100000000004e-05
0.9585 7.147337499999996e-05
0.958 7.408800000000004e-05
0.9575 7.676562499999996e-05
0.957 7.950700000000006e-05
0.9565 8.231287499999994e-05
0.956 8.518400000000004e-05
0.9555 8.812112499999997e-05
0.955 9.11250000000001e-05
0.9545 9.419637499999996e-05
0.954 9.733600000000007e-05
0.9535 0.00010054462499999997
0.953 0.00010382300000000007
0.9525 0.00010717187499999995
0.952 0.00011059200000000008
0.9515 0.00011408412499999995
0.951 0.00011764900000000007
0.9505 0.00012128737499999994
0.95 0.00012500000000000008
0.9495 0.00012878762499999997
0.949 0.00013265100000000012
0.9485 0.00013659087499999996
0.948 0.0001406080000000001
0.9475 0.00014470312499999997
0.947 0.0001488770000000001
0.9465 0.00015313037499999996
0.946 0.0001574640000000001
0.9455 0.00016187862499999995
0.9450000000000001 0.00016637499999999978
0.9445 0.00017095387499999992
0.944 0.00017561600000000016
0.9435 0.00018036212499999995
0.9430000000000001 0.00018519299999999976
0.9425 0.00019010937499999996
0.942 0.00019511200000000013
0.9415 0.00020020162499999992
0.9410000000000001 0.00020537899999999976
0.9405 0.00021064487499999996
0.94 0.00021600000000000013
0.9395 0.00022144512499999995
0.9390000000000001 0.00022698099999999977
0.9385 0.00023260837499999997
0.938 0.0002383280000000002
0.9375 0.00024414062499999997
0.937 0.00025004699999999977
0.9365 0.00025604787499999994
0.9359999999999999 0.0002621440000000002
0.9355 0.000268336125
0.935 0.00027462499999999975
0.9345 0.000281011375
0.9339999999999999 0.0002874960000000002
0.9335 0.00029407962499999993
0.933 0.00030076299999999974
0.9325 0.000307546875
0.9319999999999999 0.0003144320000000003
0.9315 0.00032141912499999997
0.931 0.00032850899999999967
0.9305 0.000335702375
0.93 0.0003429999999999997
0.9295 0.000350402625
0.929 0.00035791099999999977
0.9285 0.0003655258749999999
0.928 0.0003732479999999997
0.9275 0.00038107812499999996
0.927 0.00038901699999999975
0.9265 0.00039706537500000007
0.926 0.00040522399999999966
0.9255 0.00041349362499999996
0.925 0.00042187499999999967
0.9245 0.00043036887499999996
0.924 0.0004389759999999997
0.9235 0.0004476971250000001
0.923 0.0004565329999999998
0.9225 0.0004654843749999999
0.922 0.0004745519999999996
0.9215 0.00048373662499999996
0.921 0.0004930389999999997
0.9205 0.0005024598750000001
0.92 0.0005119999999999998
0.9195 0.000521660125
0.919 0.0005314409999999996
0.9185 0.000541343375
0.918 0.0005513679999999997
0.9175 0.0005615156250000001
0.917 0.0005717869999999997
0.9165 0.0005821828750000002
0.916 0.0005927039999999996
0.9155 0.0006033511250000001
0.915 0.0006141249999999997
0.9145 0.0006250263750000001
0.914 0.0006360559999999996
0.9135 0.0006472146250000001
0.913 0.0006585029999999995
0.9125 0.0006699218749999999
0.912 0.0006814719999999997
0.9115 0.000693154125
0.911 0.0007049689999999997
0.9105 0.0007169173750000002
0.91 0.0007289999999999997
0.9095 0.000741217625
0.909 0.0007535709999999996
0.9085 0.0007660608750000001
0.908 0.0007786879999999996
0.9075 0.0007914531250000002
0.907 0.0008043569999999998
0.9065 0.0008174003750000002
0.906 0.0008305839999999996
0.9055 0.0008439086250000001
0.905 0.0008573749999999996
0.9045 0.0008709838750000002
0.904 0.0008847359999999997
0.9035 0.0008986321250000003
0.903 0.0009126729999999996
0.9025 0.0009268593750000002
0.902 0.0009411919999999997
0.9015 0.0009556716250000002
0.901 0.0009702989999999996
0.9005 0.0009850748750000003
0.9 0.0009999999999999998
0.8995 0.001015075125
0.899 0.0010303009999999997
0.8985 0.0010456783750000002
0.898 0.0010612079999999997
0.8975 0.0010768906250000004
0.897 0.0010927269999999997
0.8965 0.0011087178750000001
0.896 0.0011248639999999995
0.8955 0.0011411661250000002
0.895 0.0011576249999999998
0.8945 0.0011742413750000004
0.894 0.0011910159999999998
0.8935 0.0012079496250000006
0.893 0.0012250429999999997
0.8925 0.0012422968750000001
0.892 0.0012597119999999994
0.8915 0.0012772891250000002
0.891 0.0012950289999999996
0.8905 0.0013129323750000006
0.89 0.0013309999999999995
0.8895 0.0013492326250000002
0.889 0.0013676309999999994
0.8885 0.0013861958750000004
0.888 0.0014049279999999997
0.8875 0.0014238281250000004
0.887 0.0014428969999999996
0.8865000000000001 0.0014621353749999988
0.886 0.0014815439999999996
0.8855 0.0015011236250000006
0.885 0.0015208749999999997
0.8845 0.0015407988750000005
0.884 0.0015608959999999998
0.8835 0.0015811671250000007
0.883 0.0016016129999999993
0.8825000000000001 0.001622234374999999
0.882 0.0016430319999999998
0.8815 0.0016640066250000005
0.881 0.0016851589999999997
0.8805 0.0017064898750000007
0.88 0.0017279999999999995
0.8795 0.001749690125
0.879 0.0017715609999999996
0.8785000000000001 0.001793613374999999
0.878 0.001815848
0.8775 0.001838265625000001
0.877 0.0018608669999999998
0.8765000000000001 0.0018836528749999989
0.876 0.0019066239999999998
0.8755 0.0019297811250000004
0.875 0.0019531249999999998
0.8745 0.0019766563749999987
0.874 0.002000376
0.8734999999999999 0.0020242846250000004
0.873 0.0020483829999999995
0.8725 0.0020726718749999986
0.872 0.0020971519999999997
0.8714999999999999 0.002121824125000001
0.871 0.002146689
0.8705 0.0021717473749999993
0.87 0.0021969999999999997
0.8694999999999999 0.0022224476250000008
0.869 0.002248091
0.8685 0.002273930874999999
0.868 0.002299968
0.8674999999999999 0.002326203125000001
0.867 0.0023526369999999994
0.8665 0.0023792703749999987
0.866 0.0024061039999999996
0.8654999999999999 0.0024331386250000006
0.865 0.002460375
0.8645 0.0024878138749999993
0.864 0.002515456
0.8635 0.0025433021249999985
0.863 0.0025713529999999997
0.8625 0.0025996093749999986
0.862 0.002628072
0.8614999999999999 0.0026567416250000008
0.861 0.002685619
0.8605 0.0027147048749999983
0.86 0.0027439999999999995
0.8595 0.002773505124999999
0.859 0.002803221
0.8585 0.002833148374999999
0.858 0.0028632880000000003
0.8574999999999999 0.0028936406250000012
0.857 0.0029242069999999994
0.8565 0.0029549878749999987
0.856 0.002985984
0.8555 0.0030171961249999984
0.855 0.0030486249999999997
0.8545 0.003080271374999999
0.854 0.003112136
0.8534999999999999 0.0031442196250000016
0.853 0.0031765230000000005
0.8525 0.0032090468749999997
0.852 0.003241792
0.8515 0.0032747591249999985
0.851 0.0033079489999999997
0.8505 0.003341362374999998
0.85 0.0033749999999999995
0.8495 0.0034088626249999987
0.849 0.0034429509999999997
0.8485 0.0034772658749999985
0.848 0.0035118080000000004
0.8475 0.0035465781249999994
0.847 0.0035815770000000007
0.8465 0.003616805374999999
0.846 0.003652264000000001
0.8455 0.0036879536249999983
0.845 0.0037238749999999993
0.8445 0.0037600288749999986
0.844 0.003796416
0.8435 0.003833037124999998
0.843 0.0038698929999999997
0.8425 0.0039069843749999986
0.842 0.003944312000000001
0.8415 0.003981876624999999
0.841 0.004019679000000001
0.8405 0.004057719874999999
0.84 0.004096000000000001
0.8395 0.004134520125
0.839 0.004173281
0.8385 0.004212283374999998
0.8380000000000001 0.004251527999999997
0.8375 0.004291015624999998
0.837 0.004330747
0.8365 0.004370722874999999
0.836 0.004410944000000001
0.8355 0.004451411124999999
0.835 0.0044921250000000005
0.8345 0.004533086374999999
0.834 0.004574296000000001
0.8335 0.004615754624999999
0.833 0.0046574630000000014
0.8325 0.004699421874999998
0.8320000000000001 0.0047416319999999965
0.8315 0.004784094124999998
0.831 0.0048268090000000005
0.8305 0.0048697773749999985
0.8300000000000001 0.004912999999999997
0.8295 0.004956477624999999
0.829 0.005000211000000001
0.8285 0.005044200874999999
0.828 0.005088448000000001
0.8275 0.005132953124999999
0.827 0.005177717000000001
0.8265 0.005222740375
0.8260000000000001 0.005268023999999996
0.8255 0.005313568624999998
0.825 0.0053593749999999996
0.8245 0.005405443874999998
0.8240000000000001 0.005451775999999998
0.8235 0.005498372124999999
0.823 0.005545233
0.8225 0.005592359374999999
0.8220000000000001 0.005639751999999998
0.8215 0.0056874116249999995
0.821 0.005735339000000002
0.8205 0.005783534875
0.82 0.005832000000000001
0.8195 0.005880735125000001
0.819 0.005929741
0.8185 0.005979018374999998
0.8180000000000001 0.006028567999999997
0.8175 0.006078390624999998
0.817 0.006128487000000001
0.8165 0.006178857874999999
0.8160000000000001 0.006229503999999997
0.8155 0.0062804261249999995
0.815 0.006331625000000001
0.8145 0.006383101374999999
0.8140000000000001 0.006434855999999998
0.8135 0.006486889625
0.813 0.006539203000000001
0.8125 0.006591796874999997
0.812 0.0066446719999999964
0.8115 0.006697829124999999
0.8109999999999999 0.006751269000000001
0.8105 0.006804992374999999
0.81 0.006858999999999997
0.8095 0.006913292625
0.8089999999999999 0.006967871000000001
0.8085 0.007022735875000001
0.808 0.0070778879999999975
0.8075 0.007133328124999999
0.8069999999999999 0.007189057000000002
0.8065 0.007245075375000001
0.806 0.007301383999999997
0.8055 0.007357983624999998
0.805 0.007414874999999997
0.8045 0.007472058874999999
0.804 0.007529535999999997
0.8035 0.0075873071250000005
0.8029999999999999 0.007645373000000001
0.8025 0.007703734375
0.802 0.007762391999999996
0.8015 0.007821346625
0.8009999999999999 0.007880599000000002
0.8005 0.007940149875000002
0.8 0.007999999999999998
0.7995 0.008060150124999997
0.799 0.008120600999999996
0.7985 0.008181353374999999
0.798 0.008242407999999998
0.7975 0.008303765624999999
0.797 0.008365426999999996
0.7965 0.008427392874999998
0.796 0.008489663999999997
0.7955 0.008552241125
0.7949999999999999 0.008615125000000003
0.7945 0.008678316375
0.794 0.008741815999999998
0.7935 0.008805624625000001
0.793 0.008869742999999996
0.7925 0.008934171874999999
0.792 0.008998911999999996
0.7915 0.009063964124999999
0.791 0.009129328999999997
0.7905 0.009195007375
0.79 0.009260999999999998
0.7895 0.009327307625000001
0.789 0.009393930999999998
0.7885 0.009460870875000001
0.788 0.009528127999999999
0.7875 0.009595703125
0.7869999999999999 0.009663597000000005
0.7865 0.009731810374999999
0.786 0.009800343999999997
0.7855 0.009869198624999999
0.785 0.009938374999999996
0.7845 0.010007873875
0.784 0.010077695999999995
0.7835 0.010147842125
0.783 0.010218312999999996
0.7825 0.010289109375000001
0.782 0.010360231999999997
0.7815 0.010431681625000001
0.781 0.010503459
0.7805 0.010575564875
0.78 0.010647999999999996
0.7795000000000001 0.010720765124999995
0.779 0.010793860999999997
0.7785 0.010867288374999999
0.778 0.010941047999999995
0.7775 0.011015140625000001
0.777 0.011089566999999996
0.7765 0.011164327875
0.776 0.011239423999999998
0.7755 0.011314856125
0.775 0.011390625
0.7745 0.011466731375000002
0.774 0.011543175999999997
0.7735000000000001 0.011619959624999994
0.773 0.011697082999999997
0.7725 0.011774546875
0.772 0.011852351999999997
0.7715000000000001 0.011930499124999994
0.771 0.012008988999999996
0.7705 0.012087822375
0.77 0.012166999999999997
0.7695 0.012246522624999999
0.769 0.012326390999999999
0.7685 0.012406605874999999
0.768 0.012487167999999998
0.7675 0.012568078125000002
0.767 0.012649336999999998
0.7665 0.012730945374999999
0.766 0.012812903999999995
0.7655000000000001 0.012895213624999994
0.765 0.012977874999999998
0.7645 0.013060888875000001
0.764 0.013144255999999998
0.7635000000000001 0.013227977124999993
0.763 0.013312052999999999
0.7625 0.013396484375000002
0.762 0.013481271999999997
0.7615 0.013566416625000001
0.761 0.013651918999999998
0.7605 0.013737779875000002
0.76 0.013823999999999996
0.7595000000000001 0.013910580124999994
0.759 0.013997520999999997
0.7585 0.014084823375
0.758 0.014172487999999997
0.7575000000000001 0.014260515624999996
0.757 0.014348906999999996
0.7565 0.014437662875000002
0.756 0.014526784
0.7555000000000001 0.014616271124999995
0.755 0.014706124999999999
0.7545 0.014796346375000003
0.754 0.014886935999999998
0.7535000000000001 0.014977894624999993
0.753 0.015069222999999994
0.7525 0.015160921874999999
0.752 0.015252991999999998
0.7515000000000001 0.015345434124999993
0.751 0.015438248999999996
0.7505 0.015531437375
0.75 0.015624999999999998
0.7495 0.015718937624999995
0.749 0.015813251
0.7484999999999999 0.015907940875000002
0.748 0.016003008
0.7475 0.016098453124999995
0.747 0.016194276999999997
0.7464999999999999 0.016290480375
0.746 0.016387063999999996
0.7455 0.016484028624999994
0.745 0.016581375
0.7444999999999999 0.016679103875
0.744 0.016777215999999998
0.7435 0.016875712124999994
0.743 0.016974593
0.7424999999999999 0.017073859375000004
0.742 0.017173512
0.7415 0.017273551624999998
0.741 0.017373979
0.7404999999999999 0.017474794875
0.74 0.017575999999999998
0.7395 0.017677595124999994
0.739 0.017779581
0.7384999999999999 0.017881958375000003
0.738 0.017984728
0.7375 0.018087890624999995
0.737 0.018191446999999996
0.7364999999999999 0.018295397875000004
0.736 0.018399744
0.7355 0.018504486124999997
0.735 0.018609625
0.7344999999999999 0.018715161375000004
0.734 0.018821095999999995
0.7335 0.018927429624999992
0.7330000000000001 0.01903416299999999
0.7324999999999999 0.019141296875
0.732 0.019248831999999997
0.7315 0.019356769124999992
0.731 0.019465108999999998
0.7304999999999999 0.019573852375000002
0.73 0.019683
0.7295 0.019792552624999998
0.729 0.019902511
0.7284999999999999 0.020012875875000006
0.728 0.020123648
0.7275 0.02023482812499999
0.7270000000000001 0.020346416999999988
0.7265 0.020458415374999993
0.726 0.020570823999999998
0.7255 0.020683643624999994
0.7250000000000001 0.02079687499999999
0.7244999999999999 0.020910518875000002
0.724 0.021024576
0.7235 0.021139047124999994
0.723 0.021253933
0.7224999999999999 0.021369234375000004
0.722 0.021484952
0.7215 0.021601086624999998
0.7210000000000001 0.021717638999999987
0.7205 0.02183460987499999
0.72 0.021951999999999996
0.7195 0.02206981012499999
0.7190000000000001 0.02218804099999999
0.7185 0.022306693374999995
0.718 0.022425768
0.7175 0.022545265624999995
0.7170000000000001 0.022665186999999993
0.7164999999999999 0.022785532875000004
0.716 0.022906304000000002
0.7155 0.023027501125
0.715 0.023149125000000003
0.7144999999999999 0.023271176375000004
0.714 0.023393655999999995
0.7135 0.023516564624999996
0.7130000000000001 0.02363990299999999
0.7125 0.023763671874999993
0.712 0.023887872
0.7115 0.024012504124999997
0.7110000000000001 0.024137568999999987
0.7105 0.024263067374999992
0.71 0.024388999999999997
0.7095 0.024515367624999996
0.7090000000000001 0.02464217099999999
0.7084999999999999 0.02476941087500001
0.708 0.024897088
0.7075 0.025025203124999996
0.707 0.025153757000000002
0.7064999999999999 0.025282750375000006
0.706 0.025412184000000004
0.7055 0.025542058625
0.705 0.025672375000000008
0.7045 0.02580313387499999
0.704 0.025934336
0.7035 0.026065982124999994
0.7030000000000001 0.02619807299999999
0.7025 0.02633060937499999
0.702 0.026463591999999998
0.7015 0.02659702162499999
0.7010000000000001 0.026730898999999985
0.7005 0.026865224874999996
0.7 0.026999999999999996
0.6995 0.027135225124999995
0.6990000000000001 0.02727090099999999
0.6985 0.027407028374999993
0.698 0.027543607999999997
0.6975 0.027680640625
0.6970000000000001 0.027818126999999988
0.6965 0.027956067874999994
0.696 0.028094464000000003
0.6955 0.028233316124999994
0.6950000000000001 0.028372624999999995
0.6945 0.028512391374999998
0.694 0.028652616000000006
0.6935 0.028793299625
0.6930000000000001 0.028934442999999994
0.6924999999999999 0.02907604687500001
0.692 0.029218112000000008
0.6915 0.029360639125
0.6910000000000001 0.029503628999999986
0.6905000000000001 0.029647082374999977
0.69 0.029790999999999995
0.6895 0.02993538262499999
0.6890000000000001 0.03008023099999999
0.6885 0.030225545874999992
0.688 0.030371328
0.6875 0.03051757812499999
0.687 0.030664296999999983
0.6865 0.030811485374999992
0.6859999999999999 0.030959143999999997
0.6855 0.031107273624999997
0.685 0.03125587499999999
0.6845 0.031404948875
0.6839999999999999 0.03155449600000001
0.6835 0.031704517125
0.683 0.031855012999999995
0.6825 0.032005984375
0.6819999999999999 0.03215743200000001
0.6815 0.032309356625
0.681 0.03246175899999999
0.6805 0.032614639875
0.6799999999999999 0.032768000000000005
0.6795 0.032921840125000004
0.679 0.033076161
0.6785 0.033230963375000006
0.678 0.033386247999999986
0.6775 0.03354201562499999
0.677 0.03369826699999998
0.6765000000000001 0.03385500287499998
0.676 0.03401222399999999
0.6755 0.03416993112499999
0.675 0.03432812499999999
0.6745000000000001 0.034486806374999984
0.6739999999999999 0.034645976
0.6735 0.034805634625
0.673 0.03496578299999999
0.6725 0.035126421874999994
0.6719999999999999 0.03528755200000001
0.6715 0.035449174125
0.671 0.03561128899999999
0.6705 0.035773897374999995
0.6699999999999999 0.035937000000000004
0.6695 0.036100597625
0.669 0.036264690999999995
0.6685 0.036429280875000004
0.6679999999999999 0.03659436800000001
0.6675 0.036759953125
0.667 0.036926036999999995
0.6665 0.037092620375
0.6659999999999999 0.03725970400000001
0.6655 0.037427288625000006
0.665 0.037595374999999986
0.6645000000000001 0.03776396387499998
0.664 0.037933055999999986
0.6635 0.03810265212499999
0.663 0.038272752999999986
0.6625000000000001 0.03844335937499998
0.662 0.03861447199999999
0.6615 0.038786091625
0.661 0.03895821899999999
0.6605000000000001 0.03913085487499998
0.66 0.039303999999999985
0.6595 0.039477655125
0.659 0.03965182099999999
0.6585000000000001 0.039826498374999984
0.6579999999999999 0.04000168800000001
0.6575 0.040177390624999997
0.657 0.04035360699999999
0.6565 0.040530337875
0.6559999999999999 0.040707584000000005
0.6555 0.040885346125000006
0.655 0.04106362499999999
0.6545 0.041242421375000005
0.6539999999999999 0.04142173600000001
0.6535 0.04160156962500001
0.653 0.041781923
0.6525 0.04196279687500001
0.652 0.04214419199999999
0.6515 0.04232610912499999
0.651 0.042508548999999986
0.6505000000000001 0.04269151237499997
0.65 0.04287499999999999
0.6495 0.043059012625
0.649 0.043243550999999984
0.6485000000000001 0.043428615874999986
0.648 0.04361420799999999
0.6475 0.04380032812499999
0.647 0.04398697699999999
0.6465000000000001 0.04417415537499999
0.646 0.044361863999999994
0.6455 0.044550103625
0.645 0.04473887499999999
0.6445000000000001 0.04492817887499998
0.644 0.04511801599999999
0.6435 0.045308387124999995
0.643 0.045499292999999996
0.6425000000000001 0.045690734374999986
0.6419999999999999 0.04588271200000001
0.6415 0.046075226625
0.641 0.046268279
0.6405 0.046461869875000006
0.6399999999999999 0.04665600000000001
0.6395 0.046850670125000014
0.639 0.047045881000000005
0.6385000000000001 0.04724163337499998
0.638 0.04743792799999998
0.6375 0.04763476562499999
0.637 0.047832146999999985
0.6365000000000001 0.048030072874999975
0.636 0.048228543999999984
0.6355 0.048427561125
0.635 0.048627124999999986
0.6345000000000001 0.04882723637499998
0.634 0.04902789599999999
0.6335 0.049229104625
0.633 0.04943086299999999
0.6325000000000001 0.049633171874999986
0.632 0.049836031999999995
0.6315 0.050039444125
0.631 0.050243408999999996
0.6305000000000001 0.050447927374999986
0.63 0.050653
0.6295 0.05085862762500001
0.629 0.051064810999999995
0.6285000000000001 0.05127155087499999
0.628 0.051478847999999994
0.6275 0.051686703125000004
0.627 0.051895117
0.6265000000000001 0.052104090374999995
0.6259999999999999 0.05231362400000001
0.6255000000000001 0.05252371862499997
0.625 0.05273437499999998
0.6245 0.052945593874999974
0.6240000000000001 0.05315737599999997
0.6234999999999999 0.053369722125
0.623 0.05358263299999999
0.6225 0.053796109374999984
0.622 0.054010151999999985
0.6214999999999999 0.054224761625
0.621 0.05443993899999999
0.6205 0.05465568487499999
0.62 0.05487199999999998
0.6194999999999999 0.05508888512500001
0.619 0.055306341
0.6185 0.05552436837499999
0.618 0.055742968000000004
0.6174999999999999 0.055962140625
0.617 0.05618188700000001
0.6165 0.05640220787499999
0.616 0.056623104
0.6154999999999999 0.056844576125
0.615 0.05706662499999999
0.6145 0.05728925137499999
0.614 0.057512455999999997
0.6134999999999999 0.057736239625
0.613 0.057960603000000006
0.6125 0.058185546874999966
0.6120000000000001 0.058411071999999974
0.6115 0.05863717912499997
0.611 0.058863868999999985
0.6105 0.05909114237499998
0.6100000000000001 0.059318999999999976
0.6095 0.059547442624999974
0.609 0.05977647099999999
0.6085 0.060006085874999976
0.6080000000000001 0.06023628799999998
0.6074999999999999 0.060467078125
0.607 0.060698457000000004
0.6065 0.06093042537499998
0.606 0.061162984000000004
0.6054999999999999 0.06139613362500001
0.605 0.061629875
0.6045 0.061864208874999986
0.604 0.062099136
0.6034999999999999 0.062334657125
0.603 0.062570773
0.6025 0.062807484375
0.602 0.063044792
0.6014999999999999 0.06328269662500001
0.601 0.06352119900000001
0.6005 0.063760299875
0.6 0.064
0.5995 0.06424030012499998
0.599 0.06448120099999997
0.5985 0.06472270337499998
0.5980000000000001 0.06496480799999997
0.5975 0.06520751562499999
0.597 0.06545082699999999
0.5965 0.06569474287499999
0.5960000000000001 0.06593926399999998
0.5955 0.06618439112499998
0.595 0.06643012499999999
0.5945 0.06667646637499998
0.5940000000000001 0.06692341599999997
0.5935 0.06717097462499998
0.593 0.06741914299999999
0.5925 0.067667921875
0.5920000000000001 0.06791731199999998
0.5914999999999999 0.068167314125
0.591 0.068417929
0.5905 0.068669157375
0.59 0.06892100000000001
0.5894999999999999 0.069173457625
0.589 0.069426531
0.5885 0.06968022087499999
0.588 0.06993452800000001
0.5874999999999999 0.07018945312500001
0.587 0.07044499700000001
0.5865 0.070701160375
0.5860000000000001 0.07095794399999997
0.5855 0.07121534862499998
0.585 0.07147337499999999
0.5845 0.07173202387499998
0.5840000000000001 0.07199129599999997
0.5835 0.07225119212499999
0.583 0.07251171299999999
0.5825 0.07277285937499998
0.5820000000000001 0.07303463199999997
0.5815 0.07329703162499998
0.581 0.073560059
0.5805 0.07382371487499999
0.5800000000000001 0.07408799999999999
0.5795 0.07435291512499999
0.579 0.07461846100000001
0.5785 0.07488463837499999
0.5780000000000001 0.07515144799999998
0.5775 0.075418890625
0.577 0.07568696700000001
0.5765 0.07595567787499999
0.5760000000000001 0.07622502399999999
0.5754999999999999 0.07649500612500001
0.575 0.076765625
0.5745 0.07703688137499999
0.574 0.07730877600000001
0.5734999999999999 0.07758130962500001
0.573 0.07785448299999999
0.5725 0.07812829687499999
0.5720000000000001 0.07840275199999998
0.5715 0.07867784912499998
0.571 0.07895358899999999
0.5705 0.07922997237499999
0.5700000000000001 0.07950699999999997
0.5695 0.07978467262499998
0.569 0.080062991
0.5685 0.08034195587499998
0.5680000000000001 0.08062156799999996
0.5675 0.08090182812499998
0.567 0.081182737
0.5665 0.08146429537499998
0.5660000000000001 0.08174650399999997
0.5655 0.08202936362499998
0.565 0.08231287500000001
0.5645 0.08259703887499999
0.5640000000000001 0.08288185599999998
0.5635 0.083167327125
0.563 0.08345345300000001
0.5625 0.083740234375
0.562 0.084027672
0.5615 0.08431576662500001
0.5609999999999999 0.084604519
0.5605 0.084893929875
0.56 0.08518399999999997
0.5595000000000001 0.08547473012499995
0.559 0.08576612099999997
0.5585 0.08605817337499999
0.558 0.08635088799999997
0.5575000000000001 0.08664426562499995
0.5569999999999999 0.08693830699999999
0.5565 0.08723301287499997
0.556 0.08752838399999996
0.5555 0.087824421125
0.5549999999999999 0.08812112500000001
0.5545 0.08841849637499999
0.554 0.08871653599999997
0.5535 0.08901524462499999
0.5529999999999999 0.089314623
0.5525 0.089614671875
0.552 0.08991539199999998
0.5515 0.09021678412499999
0.5509999999999999 0.090518849
0.5505 0.090821587375
0.55 0.091125
0.5495 0.091429087625
0.5489999999999999 0.09173385100000002
0.5485 0.092039290875
0.548 0.09234540799999998
0.5475 0.092652203125
0.547 0.09295967699999996
0.5465 0.09326783037499997
0.546 0.09357666399999998
0.5455000000000001 0.09388617862499994
0.545 0.09419637499999996
0.5445 0.09450725387499999
0.544 0.09481881599999997
0.5435000000000001 0.09513106212499996
0.543 0.09544399299999996
0.5425 0.095757609375
0.542 0.09607191199999997
0.5415000000000001 0.09638690162499997
0.5409999999999999 0.096702579
0.5405 0.097018944875
0.54 0.09733599999999998
0.5395 0.09765374512500001
0.5389999999999999 0.09797218099999999
0.5385 0.098291308375
0.538 0.09861112799999999
0.5375 0.098931640625
0.5369999999999999 0.09925284699999999
0.5365 0.099574747875
0.536 0.09989734399999999
0.5355 0.100220636125
0.5349999999999999 0.10054462500000001
0.5345 0.10086931137499999
0.534 0.10119469599999999
0.5335000000000001 0.10152077962499995
0.533 0.10184756299999996
0.5325 0.10217504687499997
0.532 0.10250323199999996
0.5315000000000001 0.10283211912499995
0.531 0.10316170899999998
0.5305 0.10349200237499999
0.53 0.10382299999999998
0.5295000000000001 0.10415470262499997
0.529 0.10448711099999997
0.5285 0.10482022587499999
0.528 0.10515404799999999
0.5275000000000001 0.10548857812499997
0.527 0.10582381699999999
0.5265 0.10615976537499999
0.526 0.10649642399999999
0.5255000000000001 0.10683379362499996
0.5249999999999999 0.10717187500000001
0.5245 0.10751066887499999
0.524 0.10785017599999998
0.5235 0.108190397125
0.5229999999999999 0.10853133300000001
0.5225 0.108872984375
0.522 0.10921535199999999
0.5215 0.10955843662499999
0.5209999999999999 0.10990223900000001
0.5205 0.11024675987499997
0.52 0.11059199999999997
0.5195000000000001 0.11093796012499996
0.519 0.11128464099999996
0.5185 0.11163204337499998
0.518 0.11198016799999998
0.5175000000000001 0.11232901562499996
0.517 0.11267858699999996
0.5165 0.113028882875
0.516 0.11337990399999998
0.5155000000000001 0.11373165112499996
0.515 0.11408412499999998
0.5145 0.114437326375
0.514 0.11479125599999997
0.5135000000000001 0.11514591462499997
0.513 0.11550130299999999
0.5125 0.11585742187499999
0.512 0.116214272
0.5115000000000001 0.11657185412499999
0.511 0.11693016899999999
0.5105 0.11728921737500002
0.51 0.11764899999999999
0.5095000000000001 0.11800951762499999
0.5089999999999999 0.11837077100000003
0.5085 0.11873276087500001
0.508 0.11909548799999999
0.5075000000000001 0.11945895312499995
0.5070000000000001 0.11982315699999994
0.5065 0.12018810037499998
0.506 0.12055378399999996
0.5055000000000001 0.12092020862499997
0.505 0.12128737499999998
0.5045 0.12165528387499998
0.504 0.12202393599999999
0.5035000000000001 0.12239333212499998
0.503 0.12276347299999997
0.5025 0.123134359375
0.502 0.12350599199999997
0.5015000000000001 0.12387837162499997
0.501 0.12425149899999999
0.5005 0.12462537487499999
0.5 0.12499999999999999
0.49949999999999994 0.125375375125
0.499 0.125751501
0.49849999999999994 0.126128378375
0.498 0.126506008
0.49749999999999994 0.126884390625
0.497 0.12726352700000002
0.49649999999999994 0.12764341787500003
0.496 0.128024064
0.49549999999999994 0.128405466125
0.495 0.128787625
0.49450000000000005 0.12917054137499995
0.494 0.12955421599999997
0.49350000000000005 0.12993864962499996
0.493 0.13032384299999997
0.49250000000000005 0.13070979687499995
0.492 0.13109651199999997
0.49150000000000005 0.13148398912499995
0.491 0.13187222899999998
0.49050000000000005 0.13226123237499995
0.49 0.132651
0.48950000000000005 0.133041532625
0.489 0.13343283099999997
0.48850000000000005 0.13382489587499996
0.488 0.13421772799999998
0.48750000000000004 0.13461132812499998
0.487 0.135005697
0.48650000000000004 0.13540083537499997
0.486 0.135796744
0.48550000000000004 0.13619342362499998
0.485 0.136590875
0.48450000000000004 0.136989098875
0.484 0.137388096
0.48349999999999993 0.137787867125
0.483 0.13818841299999998
0.48249999999999993 0.13858973437500002
0.482 0.138991832
0.48149999999999993 0.139394706625
0.481 0.13979835899999996
0.48050000000000004 0.14020278987499996
0.48 0.14060799999999998
0.47950000000000004 0.14101399012499996
0.479 0.14142076099999998
0.47850000000000004 0.14182831337499996
0.478 0.142236648
0.47750000000000004 0.14264576562499995
0.477 0.14305566699999997
0.47650000000000003 0.14346635287499995
0.476 0.143877824
0.47550000000000003 0.14429008112499997
0.475 0.144703125
0.47450000000000003 0.14511695637499997
0.474 0.14553157599999997
0.47350000000000003 0.14594698462499997
0.473 0.14636318299999998
0.47250000000000003 0.14678017187499998
0.472 0.147197952
0.47150000000000003 0.14761652412499998
0.471 0.148035889
0.47050000000000003 0.14845604737499998
0.47 0.148877
0.46950000000000003 0.14929874762499998
0.469 0.149721291
0.4685 0.150144630875
0.4680000000000001 0.15056876799999994
0.4675 0.15099370312499996
0.4670000000000001 0.15141943699999993
0.4665 0.15184597037499997
0.4660000000000001 0.15227330399999994
0.4655 0.15270143862499996
0.46499999999999997 0.15313037499999996
0.4645 0.15356011387499996
0.46399999999999997 0.15399065599999998
0.4635 0.15442200212499999
0.46299999999999997 0.15485415299999997
0.4625 0.15528710937499995
0.46199999999999997 0.15572087199999998
0.4615 0.15615544162499997
0.46099999999999997 0.15659081899999996
0.4605 0.15702700487499996
0.45999999999999996 0.157464
0.4595 0.157901805125
0.45899999999999996 0.158340421
0.4585 0.15877984837499998
0.45799999999999996 0.159220088
0.4575 0.15966114062499998
0.45699999999999996 0.16010300700000002
0.4565 0.16054568787499998
0.45599999999999996 0.160989184
0.4555 0.161433496125
0.45500000000000007 0.16187862499999991
0.4545 0.16232457137499995
0.45400000000000007 0.16277133599999993
0.4535 0.16321891962499996
0.45300000000000007 0.16366732299999995
0.4525 0.16411654687499996
0.45200000000000007 0.16456659199999993
0.4515 0.16501745912499996
0.45100000000000007 0.16546914899999995
0.4505 0.16592166237499997
0.45000000000000007 0.16637499999999994
0.4495 0.166829162625
0.44899999999999995 0.16728415099999996
0.4485 0.16773996587499998
0.44799999999999995 0.168196608
0.4475 0.16865407812499997
0.44699999999999995 0.169112377
0.4465 0.169571505375
0.44599999999999995 0.170031464
0.4455 0.17049225362499998
0.44499999999999995 0.170953875
0.4445 0.171416328875
0.44399999999999995 0.171879616
0.4435 0.17234373712499998
0.44299999999999995 0.172808693
0.4425 0.17327448437499995
0.44200000000000006 0.17374111199999995
0.4415 0.17420857662499997
0.44100000000000006 0.17467687899999992
0.4405 0.17514601987499998
0.44000000000000006 0.1756159999999999
0.4395 0.17608682012499996
0.43900000000000006 0.17655848099999993
0.4385 0.17703098337499998
0.43800000000000006 0.17750432799999993
0.4375 0.17797851562499997
0.43700000000000006 0.17845354699999996
0.4365 0.178929422875
0.43600000000000005 0.17940614399999996
0.4355 0.17988371112499998
0.43500000000000005 0.18036212499999996
0.4345 0.180841386375
0.43400000000000005 0.181321496
0.4335 0.181802454625
0.43299999999999994 0.182284263
0.4325 0.18276692187499996
0.43199999999999994 0.18325043200000002
0.4315 0.18373479412499996
0.43099999999999994 0.184220009
0.4305 0.184706077375
0.42999999999999994 0.18519300000000002
0.4295 0.185680777625
0.42899999999999994 0.18616941099999998
0.4285 0.18665890087499995
0.42800000000000005 0.1871492479999999
0.4275 0.18764045312499997
0.42700000000000005 0.18813251699999997
0.4265 0.18862544037499995
0.42600000000000005 0.18911922399999995
0.4255 0.18961386862499996
0.42500000000000004 0.19010937499999994
0.4245 0.19060574387499996
0.42400000000000004 0.19110297599999995
0.4235 0.191601072125
0.42300000000000004 0.19210003299999998
0.4225 0.192599859375
0.42200000000000004 0.19310055199999995
0.4215 0.193602111625
0.42100000000000004 0.19410453899999994
0.4205 0.194607834875
0.42000000000000004 0.19511199999999995
0.4195 0.19561703512499998
0.41900000000000004 0.19612294099999997
0.4185 0.196629718375
0.41800000000000004 0.19713736799999995
0.4175 0.19764589062499996
0.4169999999999999 0.19815528700000004
0.4165 0.19866555787499998
0.4159999999999999 0.199176704
0.4155 0.199688726125
0.4149999999999999 0.20020162500000002
0.4145 0.20071540137500002
0.4139999999999999 0.20123005600000002
0.4135 0.201745589625
0.4129999999999999 0.202262003
0.4125 0.202779296875
0.4119999999999999 0.20329747200000003
0.4115 0.20381652912500003
0.4109999999999999 0.20433646900000002
0.4105 0.20485729237500003
0.4099999999999999 0.20537900000000006
0.4095 0.20590159262500005
0.40900000000000003 0.20642507099999993
0.4085000000000001 0.2069494358749999
0.40800000000000003 0.20747468799999993
0.4075000000000001 0.2080008281249999
0.40700000000000003 0.20852785699999996
0.4065000000000001 0.2090557753749999
0.406 0.20958458399999993
0.4055000000000001 0.21011428362499993
0.405 0.21064487499999993
0.4045000000000001 0.21117635887499994
0.404 0.21170873599999995
0.4035000000000001 0.21224200712499988
0.403 0.21277617299999993
0.4025000000000001 0.2133112343749999
0.402 0.21384719199999994
0.4015000000000001 0.2143840466249999
0.401 0.21492179899999997
0.4005000000000001 0.21546044987499993
0.4 0.21599999999999994
0.3995000000000001 0.21654045012499992
0.399 0.21708180099999996
0.39849999999999997 0.217624053375
0.398 0.21816720799999997
0.39749999999999996 0.21871126562499998
0.397 0.21925622699999994
0.39649999999999996 0.21980209287499997
0.396 0.22034886399999995
0.39549999999999996 0.220896541125
0.395 0.221445125
0.39449999999999996 0.22199461637499998
0.394 0.22254501599999996
0.39349999999999996 0.22309632462499998
0.393 0.22364854299999995
0.39249999999999996 0.22420167187499998
0.392 0.224755712
0.39149999999999996 0.225310664125
0.391 0.22586652899999995
0.39049999999999996 0.22642330737500002
0.39 0.226981
0.38949999999999996 0.22753960762500003
0.389 0.22809913099999998
0.38849999999999996 0.22865957087500002
0.388 0.22922092799999996
0.38749999999999996 0.22978320312500003
0.387 0.230346397
0.38649999999999995 0.23091051037500002
0.386 0.231475544
0.38549999999999995 0.23204149862500004
0.3849999999999999 0.23260837500000006
0.38449999999999995 0.23317617387500003
0.3839999999999999 0.23374489600000006
0.38349999999999995 0.23431454212500005
0.3829999999999999 0.23488511300000006
0.38250000000000006 0.2354566093749999
0.3820000000000001 0.2360290319999999
0.38150000000000006 0.2366023816249999
0.3810000000000001 0.23717665899999987
0.38050000000000006 0.2377518648749999
0.38 0.2383279999999999
0.37950000000000006 0.2389050651249999
0.379 0.2394830609999999
0.37850000000000006 0.24006198837499992
0.378 0.24064184799999996
0.37750000000000006 0.2412226406249999
0.377 0.24180436699999994
0.37650000000000006 0.24238702787499997
0.376 0.24297062399999994
0.37550000000000006 0.24355515612499992
0.375 0.24414062499999992
0.37450000000000006 0.24472703137499993
0.374 0.24531437599999997
0.37350000000000005 0.2459026596249999
0.373 0.24649188299999994
0.37250000000000005 0.24708204687499993
0.372 0.24767315199999995
0.37150000000000005 0.24826519912499992
0.371 0.24885818899999998
0.37050000000000005 0.24945212237499992
0.37 0.25004699999999996
0.36950000000000005 0.25064282262499993
0.369 0.251239591
0.36850000000000005 0.251837305875
0.368 0.252435968
0.36750000000000005 0.25303557812499994
0.367 0.253636137
0.36649999999999994 0.254237645375
0.366 0.25484010399999996
0.36549999999999994 0.255443513625
0.365 0.256047875
0.36449999999999994 0.25665318887500005
0.364 0.257259456
0.36349999999999993 0.257866677125
0.363 0.258474853
0.36249999999999993 0.259083984375
0.362 0.259694072
0.36149999999999993 0.260305116625
0.361 0.260917119
0.36049999999999993 0.26153007987500004
0.36 0.262144
0.35949999999999993 0.26275888012500004
0.359 0.26337472100000003
0.35849999999999993 0.26399152337500004
0.358 0.264609288
0.35749999999999993 0.26522801562500004
0.357 0.26584770700000004
0.35650000000000004 0.2664683628749999
0.3560000000000001 0.2670899839999999
0.35550000000000004 0.26771257112499985
0.3550000000000001 0.26833612499999987
0.35450000000000004 0.2689606463749999
0.3540000000000001 0.26958613599999987
0.35350000000000004 0.2702125946249999
0.3530000000000001 0.2708400229999999
0.35250000000000004 0.2714684218749999
0.3520000000000001 0.2720977919999999
0.35150000000000003 0.2727281341249999
0.3510000000000001 0.27335944899999987
0.35050000000000003 0.27399173737499993
0.3500000000000001 0.2746249999999999
0.34950000000000003 0.27525923762499993
0.3490000000000001 0.27589445099999993
0.34850000000000003 0.27653064087499996
0.348 0.27716780799999996
0.34750000000000003 0.2778059531249999
0.347 0.278445077
0.34650000000000003 0.2790851803749999
0.346 0.27972626399999995
0.34550000000000003 0.28036832862499994
0.345 0.28101137499999995
0.34450000000000003 0.28165540387499993
0.344 0.282300416
0.3435 0.282946412125
0.34299999999999997 0.283593393
0.3425 0.284241359375
0.34199999999999997 0.284890312
0.3415 0.28554025162499996
0.34099999999999997 0.28619117899999996
0.3405 0.286843094875
0.33999999999999997 0.287496
0.3395 0.288149895125
0.33899999999999997 0.288804781
0.3385 0.28946065837499996
0.33799999999999997 0.290117528
0.3375 0.29077539062499996
0.33699999999999997 0.29143424700000004
0.3365 0.29209409787499996
0.33599999999999997 0.292754944
0.3355 0.293416786125
0.33499999999999996 0.294079625
0.3344999999999999 0.29474346137500007
0.33399999999999996 0.295408296
0.3334999999999999 0.296074129625
0.33299999999999996 0.296740963
0.3324999999999999 0.29740879687500005
0.33199999999999996 0.29807763200000004
0.3314999999999999 0.29874746912500005
0.33099999999999996 0.29941830900000005
0.3304999999999999 0.3000901523750001
0.33000000000000007 0.3007629999999999
0.3295 0.3014368526249999
0.32900000000000007 0.30211171099999984
0.3285 0.3027875758749999
0.32800000000000007 0.3034644479999999
0.3275 0.3041423281249999
0.32700000000000007 0.3048212169999999
0.3265 0.3055011153749999
0.32600000000000007 0.3061820239999999
0.3255 0.3068639436249999
0.32500000000000007 0.30754687499999994
0.3245 0.3082308188749999
0.32400000000000007 0.3089157759999999
0.3235 0.30960174712499994
0.32300000000000006 0.3102887329999999
0.3225 0.3109767343749999
0.32200000000000006 0.3116657519999999
0.3215 0.31235578662499996
0.32100000000000006 0.3130468389999999
0.3205 0.3137389098749999
0.32000000000000006 0.3144319999999999
0.3195 0.31512611012499997
0.31900000000000006 0.3158212409999999
0.3185 0.31651739337499996
0.31800000000000006 0.3172145679999999
0.3175 0.3179127656249999
0.31700000000000006 0.31861198699999993
0.3165 0.31931223287499994
0.31599999999999995 0.320013504
0.3155 0.3207158011249999
0.31499999999999995 0.32141912499999997
0.3145 0.32212347637499994
0.31399999999999995 0.322828856
0.3135 0.323535264625
0.31299999999999994 0.324242703
0.3125 0.324951171875
0.31199999999999994 0.325660672
0.3115 0.326371204125
0.31099999999999994 0.32708276900000005
0.3105 0.327795367375
0.30999999999999994 0.32850900000000005
0.3095 0.329223667625
0.30899999999999994 0.32993937100000004
0.3085 0.33065611087499996
0.30799999999999994 0.33137388800000006
0.3075 0.332092703125
0.30699999999999994 0.33281255700000006
0.3065 0.33353345037500004
0.30599999999999994 0.334255384
0.3055 0.334978358625
0.30499999999999994 0.33570237500000005
0.3045 0.336427433875
0.30400000000000005 0.3371535359999999
0.3035000000000001 0.33788068212499983
0.30300000000000005 0.33860887299999987
0.3025000000000001 0.33933810937499986
0.30200000000000005 0.3400683919999999
0.3015000000000001 0.34079972162499983
0.30100000000000005 0.3415320989999999
0.3005000000000001 0.3422655248749999
0.30000000000000004 0.3429999999999999
0.2995000000000001 0.34373552512499983
0.29900000000000004 0.34447210099999986
0.2985000000000001 0.3452097283749999
0.29800000000000004 0.3459484079999999
0.2975 0.346688140625
0.29700000000000004 0.3474289269999999
0.2965 0.3481707678749999
0.29600000000000004 0.3489136639999999
0.2955 0.34965761612499996
0.29500000000000004 0.3504026249999999
0.2945 0.35114869137499993
0.29400000000000004 0.3518958159999999
0.2935 0.3526439996249999
0.29300000000000004 0.3533932429999999
0.2925 0.354143546875
0.29200000000000004 0.35489491199999995
0.2915 0.35564733912499996
0.29100000000000004 0.356400829
0.2905 0.357155382375
0.29000000000000004 0.3579109999999999
0.2895 0.35866768262499993
0.28900000000000003 0.35942543099999996
0.2885 0.360184245875
0.28800000000000003 0.3609441279999999
0.2875 0.36170507812499997
0.28700000000000003 0.36246709699999996
0.2865 0.36323018537499996
0.28600000000000003 0.36399434399999997
0.2855 0.364759573625
0.28500000000000003 0.36552587499999994
0.2845 0.366293248875
0.2839999999999999 0.367061696
0.2835 0.367831217125
0.2829999999999999 0.368601813
0.2825 0.369373484375
0.2819999999999999 0.370146232
0.2815 0.370920056625
0.2809999999999999 0.37169495900000005
0.28049999999999997 0.3724709398750001
0.2799999999999999 0.373248
0.27949999999999997 0.374026140125
0.2789999999999999 0.3748053610000001
0.27849999999999997 0.37558566337500005
0.2779999999999999 0.3763670480000001
0.2775000000000001 0.3771495156249998
0.277 0.37793306699999984
0.2765000000000001 0.3787177028749998
0.276 0.37950342399999987
0.2755000000000001 0.3802902311249999
0.275 0.38107812499999993
0.2745000000000001 0.3818671063749999
0.274 0.3826571759999999
0.2735000000000001 0.3834483346249999
0.273 0.3842405829999999
0.2725000000000001 0.38503392187499985
0.272 0.3858283519999999
0.2715000000000001 0.3866238741249999
0.271 0.3874204889999999
0.2705000000000001 0.38821819737499985
0.27 0.3890169999999999
0.2695000000000001 0.3898168976249999
0.269 0.39061789099999994
0.26850000000000007 0.3914199808749999
0.268 0.3922231679999999
0.26750000000000007 0.3930274531249999
0.267 0.39383283699999994
0.26650000000000007 0.3946393203749999
0.266 0.39544690399999993
0.26549999999999996 0.39625558862499993
0.265 0.39706537499999994
0.26449999999999996 0.39787626387499997
0.264 0.39868825599999996
0.26349999999999996 0.399501352125
0.263 0.400315553
0.26249999999999996 0.401130859375
0.262 0.40194727199999997
0.26149999999999995 0.40276479162499995
0.261 0.403583419
0.26049999999999995 0.404403154875
0.26 0.405224
0.25949999999999995 0.406045955125
0.259 0.40686902099999994
0.25849999999999995 0.407693198375
0.258 0.40851848799999996
0.25749999999999995 0.40934489062500007
0.257 0.41017240699999996
0.25649999999999995 0.411001037875
0.256 0.41183078399999995
0.25549999999999995 0.41266164612500006
0.255 0.41349362500000003
0.25449999999999995 0.414326721375
0.254 0.415160936
0.25349999999999995 0.4159962696250001
0.253 0.416832723
0.25249999999999995 0.41767029687500007
0.2519999999999999 0.4185089920000001
0.25150000000000006 0.4193488091249999
0.2510000000000001 0.4201897489999998
0.25050000000000006 0.42103181237499987
0.2500000000000001 0.4218749999999998
0.24950000000000006 0.4227193126249999
0.2490000000000001 0.4235647509999998
0.24850000000000005 0.42441131587499986
0.2480000000000001 0.4252590079999998
0.24750000000000005 0.42610782812499987
0.247 0.42695777699999987
0.24650000000000005 0.4278088553749999
0.246 0.4286610639999999
0.24550000000000005 0.4295144036249999
0.245 0.4303688749999999
0.24450000000000005 0.43122447887499993
0.244 0.4320812159999999
0.24350000000000005 0.4329390871249999
0.243 0.4337980929999999
0.24250000000000005 0.43465823437499984
0.242 0.43551951199999994
0.24150000000000005 0.4363819266249999
0.241 0.43724547899999994
0.24050000000000005 0.4381101698749999
0.24 0.43897599999999987
0.23950000000000005 0.4398429701249999
0.239 0.44071108099999995
0.23850000000000005 0.4415803333749999
0.238 0.442450728
0.23750000000000004 0.4433222656249998
0.237 0.444194947
0.23650000000000004 0.44506877287499996
0.236 0.44594374400000003
0.23550000000000004 0.4468198611249999
0.235 0.447697125
0.23450000000000004 0.4485755363749999
0.23399999999999999 0.44945509600000005
0.23349999999999993 0.45033580462499995
0.23299999999999998 0.451217663
0.23249999999999993 0.452100671875
0.23199999999999998 0.452984832
0.23149999999999993 0.453870144125
0.23099999999999998 0.454756609
0.23049999999999993 0.45564422737500004
0.22999999999999998 0.4565329999999999
0.22949999999999993 0.457422927625
0.22899999999999998 0.45831401099999997
0.22849999999999993 0.45920625087499994
0.22799999999999998 0.46009964799999997
0.22749999999999992 0.46099420312500006
0.22699999999999998 0.461889917
0.22649999999999992 0.46278679037500003
0.22599999999999998 0.46368482400000005
0.22549999999999992 0.4645840186250001
0.2250000000000001 0.46548437499999973
0.22450000000000003 0.46638589387499985
0.2240000000000001 0.46728857599999984
0.22350000000000003 0.46819242212499984
0.2230000000000001 0.4690974329999998
0.22250000000000003 0.4700036093749999
0.2220000000000001 0.4709109519999998
0.22150000000000003 0.47181946162499994
0.22100000000000009 0.47272913899999985
0.22050000000000003 0.4736399848749999
0.22000000000000008 0.47455199999999986
0.21950000000000003 0.47546518512499986
0.21900000000000008 0.4763795409999998
0.21850000000000003 0.47729506837499985
0.21800000000000008 0.4782117679999998
0.21750000000000003 0.4791296406249999
0.21700000000000008 0.4800486869999998
0.21650000000000003 0.48096890787499985
0.21600000000000008 0.4818903039999998
0.21550000000000002 0.4828128761249999
0.21499999999999997 0.4837366249999999
0.21450000000000002 0.48466155137499994
0.21399999999999997 0.48558765600000003
0.21350000000000002 0.4865149396249999
0.21299999999999997 0.48744340299999994
0.21250000000000002 0.488373046875
0.21199999999999997 0.48930387200000003
0.21150000000000002 0.49023587912499994
0.21099999999999997 0.49116906899999996
0.21050000000000002 0.4921034423749999
0.20999999999999996 0.493039
0.20950000000000002 0.49397574262499994
0.20899999999999996 0.494913671
0.20850000000000002 0.495852785875
0.20799999999999996 0.496793088
0.20750000000000002 0.49773457812499994
0.20699999999999996 0.498677257
0.20650000000000002 0.499621125375
0.20599999999999996 0.500566184
0.20550000000000002 0.501512433625
0.20499999999999996 0.502459875
0.20450000000000002 0.5034085088749999
0.20399999999999996 0.504358336
0.20350000000000001 0.5053093571249999
0.20299999999999996 0.506261573
0.2025 0.5072149843749999
0.20199999999999996 0.5081695920000001
0.2014999999999999 0.5091253966250001
0.20099999999999996 0.510082399
0.2004999999999999 0.5110405998750001
0.19999999999999996 0.512
0.1994999999999999 0.5129606001250001
0.19900000000000007 0.5139224009999999
0.19850000000000012 0.5148854033749998
0.19800000000000006 0.5158496079999998
0.19750000000000012 0.5168150156249999
0.19700000000000006 0.5177816269999999
0.1965 0.5187494428749998
0.19600000000000006 0.5197184639999998
0.1955 0.5206886911249998
0.19500000000000006 0.5216601249999999
0.1945 0.5226327663749999
0.19400000000000006 0.5236066159999998
0.1935 0.5245816746249999
0.19300000000000006 0.5255579429999999
0.1925 0.5265354218749999
0.19200000000000006 0.5275141119999999
0.1915 0.5284940141249999
0.19100000000000006 0.5294751289999998
0.1905 0.5304574573749998
0.19000000000000006 0.5314409999999999
0.1895 0.5324257576249999
0.18900000000000006 0.5334117309999998
0.1885 0.5343989208749998
0.18800000000000006 0.5353873279999999
0.1875 0.5363769531249999
0.18700000000000006 0.5373677969999998
0.1865 0.5383598603749999
0.18600000000000005 0.5393531439999999
0.1855 0.540347648625
0.18500000000000005 0.541343375
0.1845 0.542340323875
0.18400000000000005 0.543338496
0.1835 0.544337892125
0.18299999999999994 0.545338513
0.1825 0.5463403593749999
0.18199999999999994 0.547343432
0.1815 0.548347731625
0.18099999999999994 0.549353259
0.1805 0.550360014875
0.17999999999999994 0.5513680000000001
0.1795 0.5523772151249999
0.17899999999999994 0.553387661
0.1785 0.554399338375
0.17799999999999994 0.555412248
0.1775 0.556426390625
0.17699999999999994 0.557441767
0.1765 0.558458377875
0.17599999999999993 0.5594762240000001
0.1755 0.5604953061250001
0.17499999999999993 0.5615156250000001
0.1745 0.5625371813750001
0.17399999999999993 0.5635599760000001
0.1735 0.564584009625
0.17299999999999993 0.565609283
0.1725000000000001 0.5666357968749999
0.17200000000000004 0.5676635519999998
0.1715000000000001 0.5686925491249998
0.17100000000000004 0.5697227889999998
0.1705000000000001 0.5707542723749999
0.17000000000000004 0.5717869999999998
0.1695000000000001 0.5728209726249998
0.16900000000000004 0.5738561909999998
0.1685000000000001 0.5748926558749998
0.16800000000000004 0.5759303679999997
0.1675000000000001 0.5769693281249998
0.16700000000000004 0.5780095369999999
0.1665000000000001 0.5790509953749998
0.16600000000000004 0.5800937039999998
0.1655000000000001 0.5811376636249999
0.16500000000000004 0.5821828749999999
0.16449999999999998 0.583229338875
0.16400000000000003 0.5842770559999998
0.16349999999999998 0.5853260271249999
0.16300000000000003 0.5863762529999998
0.16249999999999998 0.587427734375
0.16200000000000003 0.5884804719999999
0.16149999999999998 0.589534466625
0.16100000000000003 0.5905897189999999
0.16049999999999998 0.5916462298749999
0.16000000000000003 0.5927039999999999
0.15949999999999998 0.593763030125
0.15900000000000003 0.5948233209999999
0.15849999999999997 0.595884873375
0.15800000000000003 0.5969476879999999
0.15749999999999997 0.598011765625
0.15700000000000003 0.5990771069999999
0.15649999999999997 0.600143712875
0.15600000000000003 0.601211584
0.15549999999999997 0.602280721125
0.15500000000000003 0.603351125
0.15449999999999997 0.604422796375
0.15400000000000003 0.6054957359999998
0.15349999999999997 0.6065699446249999
0.15300000000000002 0.6076454229999999
0.15249999999999997 0.608722171875
0.15200000000000002 0.6098001919999999
0.15149999999999997 0.6108794841249999
0.1509999999999999 0.611960049
0.15049999999999997 0.613041887375
0.1499999999999999 0.614125
0.14949999999999997 0.6152093876250001
0.1489999999999999 0.6162950510000001
0.14849999999999997 0.6173819908750001
0.1479999999999999 0.6184702080000001
0.14749999999999996 0.6195597031250001
0.1469999999999999 0.6206504770000001
0.14650000000000007 0.6217425303749997
0.14600000000000002 0.6228358639999999
0.14550000000000007 0.6239304786249997
0.14500000000000002 0.6250263749999999
0.14450000000000007 0.6261235538749998
0.14400000000000002 0.6272220159999998
0.14350000000000007 0.6283217621249998
0.14300000000000002 0.6294227929999998
0.14250000000000007 0.6305251093749998
0.14200000000000002 0.6316287119999998
0.14150000000000007 0.6327336016249998
0.14100000000000001 0.6338397789999999
0.14050000000000007 0.6349472448749999
0.14 0.6360559999999998
0.13950000000000007 0.6371660451249999
0.139 0.6382773809999999
0.13850000000000007 0.6393900083749998
0.138 0.6405039279999999
0.13750000000000007 0.6416191406249999
0.137 0.6427356469999999
0.13650000000000007 0.6438534478749999
0.136 0.6449725439999999
0.13550000000000006 0.6460929361249997
0.135 0.6472146249999998
0.13450000000000006 0.6483376113749999
0.134 0.6494618959999999
0.13350000000000006 0.6505874796249999
0.133 0.6517143629999999
0.13249999999999995 0.652842546875
0.132 0.6539720319999999
0.13149999999999995 0.6551028191249999
0.131 0.6562349089999998
0.13049999999999995 0.657368302375
0.13 0.658503
0.12949999999999995 0.659639002625
0.129 0.6607763109999999
0.12849999999999995 0.661914925875
0.128 0.6630548479999999
0.12749999999999995 0.6641960781249999
0.127 0.665338617
0.12649999999999995 0.666482465375
0.126 0.667627624
0.12549999999999994 0.6687740936250001
0.125 0.669921875
0.12449999999999994 0.671070968875
0.124 0.672221376
0.12349999999999994 0.6733730971249999
0.123 0.6745261330000001
0.12249999999999994 0.6756804843750001
0.122 0.676836152
0.12149999999999994 0.677993136625
0.121 0.679151439
0.12049999999999994 0.6803110598750001
0.1200000000000001 0.6814719999999997
0.11950000000000005 0.6826342601249998
0.1190000000000001 0.6837978409999997
0.11850000000000005 0.6849627433749998
0.1180000000000001 0.6861289679999998
0.11750000000000005 0.6872965156249998
0.1170000000000001 0.6884653869999998
0.11650000000000005 0.6896355828749998
0.1160000000000001 0.6908071039999998
0.11550000000000005 0.6919799511249999
0.1150000000000001 0.6931541249999998
0.11450000000000005 0.6943296263749997
0.11399999999999999 0.6955064559999999
0.11350000000000005 0.6966846146249998
0.11299999999999999 0.6978641029999998
0.11250000000000004 0.6990449218749998
0.11199999999999999 0.7002270719999998
0.11150000000000004 0.7014105541249999
0.11099999999999999 0.702595369
0.11050000000000004 0.7037815173749999
0.10999999999999999 0.7049689999999998
0.10950000000000004 0.7061578176249999
0.10899999999999999 0.7073479709999999
0.10850000000000004 0.7085394608749999
0.10799999999999998 0.709732288
0.10750000000000004 0.7109264531249998
0.10699999999999998 0.7121219569999999
0.10650000000000004 0.7133188003749998
0.10599999999999998 0.7145169839999999
0.10550000000000004 0.7157165086249999
0.10499999999999998 0.716917375
0.10450000000000004 0.718119583875
0.10399999999999998 0.719323136
0.10350000000000004 0.7205280321249999
0.10299999999999998 0.7217342729999999
0.10250000000000004 0.7229418593749998
0.10199999999999998 0.724150792
0.10150000000000003 0.725361071625
0.10099999999999998 0.726572699
0.10049999999999992 0.7277856748749999
0.09999999999999998 0.7290000000000001
0.09949999999999992 0.7302156751250001
0.09899999999999998 0.731432701
0.09849999999999992 0.7326510783750001
0.09799999999999998 0.7338708079999999
0.09749999999999992 0.735091890625
0.09699999999999998 0.736314327
0.09649999999999992 0.7375381178750001
0.09599999999999997 0.738763264
0.09549999999999992 0.739989766125
0.09499999999999997 0.741217625
0.09449999999999992 0.742446841375
0.09400000000000008 0.7436774159999997
0.09350000000000003 0.7449093496249998
0.09300000000000008 0.7461426429999998
0.09250000000000003 0.7473772968749998
0.09200000000000008 0.7486133119999998
0.09150000000000003 0.7498506891249997
0.09100000000000008 0.7510894289999998
0.09050000000000002 0.7523295323749998
0.09000000000000008 0.7535709999999997
0.08950000000000002 0.7548138326249997
0.08900000000000008 0.7560580309999998
0.08850000000000002 0.7573035958749998
0.08800000000000008 0.7585505279999998
0.08750000000000002 0.7597988281249998
0.08700000000000008 0.7610484969999999
0.08650000000000002 0.7622995353749998
0.08600000000000008 0.7635519439999997
0.08550000000000002 0.7648057236249998
0.08500000000000008 0.7660608749999999
0.08450000000000002 0.7673173988749998
0.08400000000000007 0.7685752959999997
0.08350000000000002 0.7698345671249999
0.08300000000000007 0.7710952129999998
0.08250000000000002 0.7723572343749998
0.08199999999999996 0.773620632
0.08150000000000002 0.7748854066249998
0.08099999999999996 0.776151559
0.08050000000000002 0.777419089875
0.07999999999999996 0.7786879999999999
0.07950000000000002 0.7799582901249998
0.07899999999999996 0.7812299610000001
0.07850000000000001 0.7825030133749998
0.07799999999999996 0.7837774479999999
0.07750000000000001 0.7850532656249999
0.07699999999999996 0.786330467
0.07650000000000001 0.7876090528749998
0.07599999999999996 0.7888890239999999
0.07550000000000001 0.7901703811249999
0.07499999999999996 0.791453125
0.07450000000000001 0.792737256375
0.07399999999999995 0.7940227759999999
0.07350000000000001 0.795309684625
0.07299999999999995 0.796597983
0.07250000000000001 0.7978876718749999
0.07199999999999995 0.799178752
0.07150000000000001 0.8004712241249999
0.07099999999999995 0.801765089
0.07050000000000001 0.8030603473750001
0.06999999999999995 0.804357
0.0695 0.8056550476250001
0.06899999999999995 0.8069544909999999
0.0684999999999999 0.8082553308750001
0.06799999999999995 0.8095575679999999
0.06750000000000012 0.8108612031249997
0.06700000000000006 0.8121662369999997
0.06650000000000011 0.8134726703749996
0.06600000000000006 0.8147805039999997
0.06550000000000011 0.8160897386249997
0.06500000000000006 0.8174003749999997
0.06450000000000011 0.8187124138749997
0.06400000000000006 0.8200258559999997
0.0635 0.8213407021249998
0.06300000000000006 0.8226569529999997
0.0625 0.8239746093749999
0.062000000000000055 0.8252936719999998
0.0615 0.8266141416249998
0.061000000000000054 0.8279360189999997
0.0605 0.8292593048749999
0.06000000000000005 0.8305839999999999
0.0595 0.8319101051249999
0.05900000000000005 0.8332376209999998
0.058499999999999996 0.8345665483749999
0.05800000000000005 0.8358968879999997
0.057499999999999996 0.8372286406249999
0.05700000000000005 0.8385618069999999
0.056499999999999995 0.8398963878749998
0.05600000000000005 0.8412323839999999
0.055499999999999994 0.8425697961249998
0.05500000000000005 0.8439086249999997
0.05449999999999999 0.8452488713749998
0.05400000000000005 0.8465905359999999
0.05349999999999999 0.8479336196249999
0.05300000000000005 0.8492781229999999
0.05249999999999999 0.850624046875
0.052000000000000046 0.8519713919999999
0.05149999999999999 0.8533201591249999
0.051000000000000045 0.8546703489999997
0.05049999999999999 0.8560219623749998
0.04999999999999993 0.8573749999999999
0.04949999999999999 0.8587294626249999
0.04899999999999993 0.8600853509999999
0.04849999999999999 0.861442665875
0.04799999999999993 0.862801408
0.04749999999999999 0.864161578125
0.04699999999999993 0.865523177
0.046499999999999986 0.8668862053749998
0.04599999999999993 0.868250664
0.045499999999999985 0.8696165536249999
0.04499999999999993 0.870983875
0.044499999999999984 0.872352628875
0.04399999999999993 0.873722816
0.04349999999999998 0.875094437125
0.04299999999999993 0.8764674929999999
0.04249999999999998 0.8778419843749999
0.041999999999999926 0.879217912
0.04150000000000009 0.8805952766249997
0.041000000000000036 0.8819740789999998
0.04050000000000009 0.8833543198749997
0.040000000000000036 0.8847359999999997
0.03950000000000009 0.8861191201249997
0.039000000000000035 0.8875036809999998
0.03850000000000009 0.8888896833749999
0.038000000000000034 0.8902771279999997
0.03750000000000009 0.8916660156249998
0.03700000000000003 0.8930563469999998
0.03650000000000009 0.8944481228749998
0.03600000000000003 0.8958413439999998
0.03550000000000009 0.8972360111249998
0.03500000000000003 0.8986321249999998
0.034500000000000086 0.9000296863749998
0.03400000000000003 0.9014286959999996
0.033500000000000085 0.9028291546249997
0.03300000000000003 0.9042310629999998
0.032500000000000084 0.9056344218749998
0.03200000000000003 0.9070392319999998
0.03149999999999997 0.9084454941249999
0.031000000000000028 0.9098532089999999
0.03049999999999997 0.9112623773749998
0.030000000000000027 0.9126729999999998
0.02949999999999997 0.9140850776249998
0.029000000000000026 0.9154986109999999
0.02849999999999997 0.916913600875
0.028000000000000025 0.9183300479999997
0.02749999999999997 0.9197479531249999
0.027000000000000024 0.921167317
0.026499999999999968 0.9225881403749999
0.026000000000000023 0.9240104239999999
0.025499999999999967 0.9254341686249999
0.025000000000000022 0.9268593749999998
0.024499999999999966 0.9282860438749999
0.02400000000000002 0.929714176
0.023499999999999965 0.931143772125
0.02300000000000002 0.9325748329999999
0.022499999999999964 0.9340073593749999
0.02200000000000002 0.9354413519999999
0.021499999999999964 0.9368768116249999
0.02100000000000002 0.9383137389999999
0.020499999999999963 0.939752134875
0.020000000000000018 0.9411919999999999
0.019499999999999962 0.9426333351249999
0.019000000000000017 0.944076141
0.01849999999999996 0.945520418375
0.017999999999999905 0.946966168
0.01749999999999996 0.948413390625
0.016999999999999904 0.9498620870000001
0.01649999999999996 0.9513122578750001
0.015999999999999903 0.9527639040000001
0.015499999999999958 0.9542170261250001
0.015000000000000124 0.9556716249999996
0.014500000000000068 0.9571277013749997
0.014000000000000123 0.9585852559999997
0.013500000000000068 0.9600442896249998
0.013000000000000012 0.9615048029999999
0.012500000000000067 0.9629667968749996
0.01200000000000001 0.9644302719999996
0.011500000000000066 0.9658952291249997
0.01100000000000001 0.9673616689999998
0.010500000000000065 0.9688295923749998
0.010000000000000009 0.9702989999999998
0.009500000000000064 0.9717698926249998
0.009000000000000008 0.9732422709999997
0.008500000000000063 0.9747161358749997
0.008000000000000007 0.9761914879999999
0.007500000000000062 0.9776683281249997
0.007000000000000006 0.9791466569999998
0.006500000000000061 0.9806264753749998
0.006000000000000005 0.9821077839999998
0.00550000000000006 0.9835905836249997
0.0050000000000000044 0.9850748749999999
0.0045000000000000595 0.9865606588749998
0.0040000000000000036 0.9880479359999997
0.0035000000000000586 0.9895367071249997
0.0030000000000000027 0.9910269729999999
0.0025000000000000577 0.9925187343749998
0.0020000000000000018 0.9940119919999999
0.0015000000000000568 0.9955067466249998
0.0010000000000000009 0.9970029989999999
0.000500000000000056 0.9985007498749998


==> figuresAndData/dataForGaussianSigma1.txt <==
0.998404231942 2.1954407823e-09
0.996808470268 1.71569571284e-08
0.995212721359 5.76503182146e-08
0.993616991599 1.36440680462e-07
0.992021287371 2.66292281172e-07
0.990425615056 4.59968132197e-07
0.988829981037 7.30229713657e-07
0.987234391695 1.08983666768e-06
0.985638853412 1.55154649222e-06
0.984043372566 2.12811423492e-06
0.982447955539 2.83229218707e-06
0.980852608708 3.67682957764e-06
0.979257338452 4.67447226737e-06
0.977662151148 5.83796244303e-06
0.976067053172 7.18003831172e-06
0.974472050899 8.71343379536e-06
0.972877150702 1.04508782252e-05
0.971282358956 1.24050960367e-05
0.96968768203 1.45888064641e-05
0.968093126294 1.70147232357e-05
0.966498698118 1.96955542691e-05
0.964904403869 2.26440013662e-05
0.963310249911 2.5872759909e-05
0.961716242608 2.93945185555e-05
0.960122388323 3.32219589353e-05
0.958528693415 3.73677553459e-05
0.956935164243 4.1844574449e-05
0.955341807163 4.66650749672e-05
0.953748628528 5.18419073808e-05
0.952155634692 5.73877136249e-05
0.950562832003 6.33151267866e-05
0.948970226809 6.96367708028e-05
0.947377825456 7.6365260158e-05
0.945785634286 8.35131995824e-05
0.944193659639 9.10931837503e-05
0.942601907853 9.91177969792e-05
0.941010385262 0.000107599612928
0.939419098199 0.000116551194299
0.937828052994 0.000125985092532
0.936237255972 0.000135913847511
0.934646713457 0.000146349987261
0.93305643177 0.000157306027649
0.931466417227 0.000168794472084
0.929876676144 0.000180827811223
0.92828721483 0.000193418522667
0.926698039593 0.000206579070666
0.925109156737 0.000220321905825
0.923520572564 0.0002346594648
0.921932293369 0.000249604170008
0.920344325446 0.000265168429326
0.918756675085 0.000281364635798
0.917169348571 0.00029820516734
0.915582352187 0.000315702386445
0.913995692211 0.000333868639887
0.912409374915 0.000352716258429
0.910823406571 0.000372257556528
0.909237793445 0.000392504832046
0.907652541796 0.000413470365951
0.906067657883 0.000435166422033
0.904483147959 0.000457605246605
0.902899018271 0.000480799068219
0.901315275063 0.000504760097369
0.899731924575 0.000529500526208
0.898148973041 0.000555032528254
0.896566426691 0.000581368258103
0.894984291749 0.000608519851141
0.893402574435 0.000636499423257
0.891821280965 0.000665319070553
0.890240417547 0.000694990869063
0.888659990388 0.000725526874463
0.887080005686 0.000756939121787
0.885500469636 0.000789239625142
0.883921388427 0.000822440377426
0.882342768242 0.000856553350043
0.88076461526 0.000891590492622
0.879186935652 0.000927563732731
0.877609735585 0.000964484975601
0.876033021221 0.00100236610384
0.874456798715 0.00104121897717
0.872881074217 0.0010810554321
0.87130585387 0.00112188728172
0.869731143811 0.00116372631537
0.868156950172 0.00120658429836
0.866583279079 0.00125047297173
0.86501013665 0.00129540405195
0.863437528998 0.00134138923065
0.861865462231 0.00138844017435
0.860293942447 0.00143656852416
0.85872297574 0.00148578589556
0.857152568198 0.00153610387808
0.855582725901 0.00158753403504
0.854013454922 0.0016400879033
0.852444761329 0.00169377699297
0.85087665118 0.00174861278714
0.84930913053 0.00180460674162
0.847742205425 0.00186177028469
0.846175881903 0.0019201148168
0.844610165997 0.0019796517103
0.84304506373 0.00204039230923
0.841480581122 0.002102347929
0.839916724181 0.00216552985615
0.83835349891 0.00222994934809
0.836790911305 0.00229561763283
0.835228967353 0.00236254590872
0.833667673035 0.0024307453442
0.832107034322 0.00250022707753
0.83054705718 0.00257100221653
0.828987747565 0.00264308183836
0.827429111426 0.00271647698919
0.825871154704 0.00279119868402
0.824313883331 0.00286725790638
0.822757303234 0.0029446656081
0.821201420328 0.00302343270904
0.819646240522 0.00310357009686
0.818091769716 0.00318508862675
0.816538013802 0.00326799912117
0.814984978663 0.00335231236965
0.813432670175 0.00343803912848
0.811881094202 0.00352519012053
0.810330256604 0.00361377603493
0.80878016323 0.0037038075269
0.807230819918 0.00379529521745
0.805682232502 0.00388824969316
0.804134406802 0.00398268150593
0.802587348634 0.00407860117278
0.801041063801 0.00417601917552
0.799495558099 0.00427494596063
0.797950837315 0.00437539193891
0.796406907225 0.00447736748533
0.794863773596 0.00458088293872
0.793321442189 0.00468594860162
0.791779918751 0.00479257473997
0.790239209023 0.00490077158292
0.788699318733 0.00501054932257
0.787160253604 0.0051219181138
0.785622019345 0.00523488807395
0.784084621658 0.00534946928268
0.782548066233 0.00546567178168
0.781012358753 0.00558350557448
0.779477504888 0.0057029806262
0.777943510301 0.00582410686337
0.776410380643 0.00594689417366
0.774878121554 0.00607135240567
0.773346738667 0.00619749136873
0.771816237602 0.00632532083267
0.77028662397 0.00645485052759
0.768757903372 0.00658609014368
0.767230081396 0.00671904933095
0.765703163623 0.00685373769907
0.764177155622 0.0069901648171
0.762652062951 0.00712834021336
0.761127891157 0.00726827337512
0.759604645777 0.00740997374848
0.758082332339 0.00755345073809
0.756560956356 0.00769871370701
0.755040523334 0.00784577197644
0.753521038765 0.00799463482556
0.752002508133 0.00814531149131
0.750484936909 0.0082978111682
0.748968330553 0.00845214300807
0.747452694515 0.00860831611996
0.745938034231 0.00876633956983
0.744424355129 0.00892622238044
0.742911662623 0.00908797353109
0.741399962119 0.00925160195748
0.739889259007 0.00941711655147
0.738379558668 0.00958452616091
0.736870866473 0.00975383958945
0.735363187777 0.00992506559636
0.733856527928 0.0100982128963
0.732350892259 0.0102732901592
0.730846286092 0.01045030601
0.729342714737 0.0106292690286
0.727840183494 0.0108101877494
0.726338697649 0.0109930706614
0.724838262475 0.011177926208
0.723338883236 0.0113647627866
0.721840565181 0.0115535887487
0.720343313548 0.0117444123993
0.718847133564 0.0119372419974
0.717352030441 0.0121320857551
0.715858009381 0.0123289518381
0.714365075572 0.0125278483648
0.71287323419 0.0127287834068
0.711382490399 0.0129317649884
0.70989284935 0.0131368010864
0.708404316181 0.0133438996301
0.706916896019 0.0135530685011
0.705430593976 0.0137643155329
0.703945415152 0.0139776485112
0.702461364634 0.0141930751733
0.700978447498 0.0144106032081
0.699496668805 0.014630240256
0.698016033603 0.0148519939087
0.696536546928 0.0150758717091
0.695058213802 0.015301881151
0.693581039235 0.015530029679
0.692105028222 0.0157603246886
0.690630185747 0.0159927735257
0.689156516779 0.0162273834865
0.687684026275 0.0164641618175
0.686212719176 0.0167031157155
0.684742600413 0.0169442523271
0.683273674902 0.0171875787486
0.681805947545 0.0174331020261
0.68033942323 0.0176808291553
0.678874106833 0.0179307670812
0.677410003216 0.0181829226981
0.675947117225 0.0184373028494
0.674485453696 0.0186939143275
0.673025017449 0.0189527638737
0.671565813289 0.0192138581781
0.67010784601 0.0194772038791
0.668651120389 0.0197428075639
0.667195641191 0.0200106757679
0.665741413167 0.0202808149748
0.664288441053 0.0205532316164
0.662836729571 0.0208279320723
0.661386283429 0.0211049226702
0.659937107321 0.0213842096854
0.658489205927 0.0216657993408
0.657042583912 0.021949697807
0.655597245926 0.0222359112018
0.654153196607 0.0225244455903
0.652710440576 0.0228153069848
0.651268982441 0.0231085013448
0.649828826794 0.0234040345764
0.648389978215 0.0237019125329
0.646952441268 0.0240021410142
0.645516220501 0.0243047257668
0.644081320449 0.0246096724837
0.642647745631 0.0249169868045
0.641215500554 0.025226674315
0.639784589707 0.0255387405472
0.638355017565 0.0258531909793
0.636926788589 0.0261700310355
0.635499907225 0.0264892660861
0.634074377903 0.026810901447
0.632650205039 0.0271349423801
0.631227393032 0.0274613940928
0.62980594627 0.0277902617382
0.628385869121 0.0281215504148
0.626967165942 0.0284552651667
0.625549841071 0.0287914109831
0.624133898835 0.0291299927987
0.622719343541 0.0294710154932
0.621306179485 0.0298144838913
0.619894410945 0.030160402763
0.618484042185 0.0305087768232
0.617075077452 0.0308596107313
0.615667520979 0.031212909092
0.614261376983 0.0315686764544
0.612856649666 0.0319269173123
0.611453343213 0.0322876361043
0.610051461795 0.0326508372132
0.608651009567 0.0330165249665
0.607251990667 0.033384703636
0.605854409219 0.0337553774378
0.604458269331 0.0341285505324
0.603063575094 0.0345042270245
0.601670330585 0.0348824109627
0.600278539863 0.03526310634
0.598888206974 0.0356463170933
0.597499335945 0.0360320471037
0.59611193079 0.0364203001958
0.594725995504 0.0368110801386
0.593341534069 0.0372043906447
0.591958550449 0.0376002353704
0.590577048592 0.0379986179159
0.589197032431 0.0383995418252
0.587818505883 0.0388030105858
0.586441472848 0.0392090276288
0.585065937209 0.0396175963291
0.583691902835 0.040028720005
0.582319373577 0.0404424019183
0.58094835327 0.0408586452744
0.579578845735 0.0412774532221
0.578210854772 0.0416988288535
0.57684438417 0.0421227752042
0.575479437698 0.0425492952532
0.57411601911 0.0429783919229
0.572754132142 0.0434100680787
0.571393780517 0.0438443265296
0.570034967938 0.0442811700277
0.568677698093 0.0447206012685
0.567321974653 0.0451626228904
0.565967801274 0.0456072374755
0.564615181593 0.0460544475486
0.563264119233 0.046504255578
0.561914617797 0.046956663975
0.560566680875 0.0474116750942
0.559220312039 0.0478692912331
0.557875514842 0.0483295146326
0.556532292825 0.0487923474766
0.555190649507 0.0492577918922
0.553850588394 0.0497258499494
0.552512112974 0.0501965236615
0.551175226719 0.0506698149849
0.549839933081 0.0511457258192
0.5485062355 0.0516242580069
0.547174137396 0.0521054133337
0.545843642172 0.0525891935286
0.544514753215 0.0530756002634
0.543187473895 0.0535646351534
0.541861807566 0.0540562997568
0.540537757563 0.0545505955751
0.539215327205 0.0550475240528
0.537894519795 0.0555470865777
0.536575338616 0.056049284481
0.535257786938 0.0565541190367
0.533941868011 0.0570615914623
0.532627585068 0.0575717029186
0.531314941328 0.0580844545096
0.530003939988 0.0585998472825
0.528694584231 0.059117882228
0.527386877224 0.05963856028
0.526080822113 0.0601618823159
0.52477642203 0.0606878491566
0.523473680089 0.061216461566
0.522172599386 0.0617477202521
0.520873183 0.0622816258658
0.519575433993 0.062818179002
0.518279355411 0.0633573801989
0.51698495028 0.0638992299384
0.515692221612 0.0644437286461
0.514401172398 0.0649908766911
0.513111805614 0.0655406743866
0.51182412422 0.0660931219891
0.510538131155 0.0666482196993
0.509253829343 0.0672059676616
0.50797122169 0.0677663659643
0.506690311086 0.0683294146397
0.505411100402 0.0688951136642
0.504133592491 0.0694634629581
0.502857790191 0.070034462386
0.50158369632 0.0706081117564
0.500311313681 0.0711844108223
0.499040645057 0.0717633592809
0.497771693216 0.0723449567737
0.496504460907 0.0729292028865
0.495238950862 0.0735160971499
0.493975165796 0.0741056390387
0.492713108404 0.0746978279724
0.491452781368 0.0752926633152
0.490194187349 0.075890144376
0.48893732899 0.0764902704085
0.48768220892 0.0770930406112
0.486428829748 0.0776984541276
0.485177194065 0.0783065100462
0.483927304446 0.0789172074006
0.482679163448 0.0795305451695
0.481432773609 0.0801465222769
0.480188137452 0.0807651375921
0.47894525748 0.0813863899296
0.47770413618 0.0820102780497
0.476464776021 0.082636800658
0.475227179455 0.0832659564059
0.473991348914 0.0838977438903
0.472757286816 0.0845321616542
0.471524995559 0.0851692081863
0.470294477523 0.0858088819212
0.469065735072 0.0864511812399
0.467838770553 0.0870961044692
0.466613586293 0.0877436498824
0.465390184602 0.088393815699
0.464168567774 0.0890466000851
0.462948738083 0.0897020011531
0.461730697789 0.0903600169624
0.46051444913 0.0910206455187
0.45929999433 0.0916838847749
0.458087335592 0.0923497326307
0.456876475105 0.0930181869327
0.455667415038 0.093689245475
0.454460157543 0.0943629059986
0.453254704754 0.0950391661921
0.452051058788 0.0957180236913
0.450849221745 0.0963994760799
0.449649195705 0.097083520889
0.448450982733 0.0977701555977
0.447254584875 0.0984593776329
0.44606000416 0.0991511843695
0.444867242599 0.0998455731307
0.443676302185 0.100542541188
0.442487184894 0.10124208576
0.441299892685 0.101944204017
0.440114427498 0.102648893074
0.438930791257 0.103356149997
0.437748985866 0.1040659718
0.436569013214 0.104778355448
0.435390875171 0.105493297851
0.434214573591 0.106210795873
0.433040110307 0.106930846324
0.431867487138 0.107653445965
0.430696705884 0.108378591505
0.429527768327 0.109106279605
0.428360676233 0.109836506874
0.427195431349 0.110569269873
0.426032035404 0.11130456511
0.424870490112 0.112042389047
0.423710797167 0.112782738094
0.422552958246 0.113525608612
0.42139697501 0.114270996912
0.4202428491 0.115018899258
0.419090582142 0.115769311863
0.417940175743 0.116522230892
0.416791631493 0.11727765246
0.415644950965 0.118035572636
0.414500135713 0.118795987438
0.413357187275 0.119558892836
0.412216107172 0.120324284753
0.411076896905 0.121092159064
0.409939557961 0.121862511595
0.408804091808 0.122635338124
0.407670499895 0.123410634384
0.406538783656 0.124188396057
0.405408944507 0.124968618781
0.404280983847 0.125751298144
0.403154903056 0.12653642969
0.402030703499 0.127324008914
0.400908386521 0.128114031265
0.399787953452 0.128906492145
0.398669405604 0.129701386911
0.397552744272 0.130498710874
0.396437970732 0.131298459296
0.395325086245 0.132100627396
0.394214092054 0.132905210347
0.393104989385 0.133712203276
0.391997779445 0.134521601264
0.390892463427 0.135333399348
0.389789042504 0.13614759252
0.388687517832 0.136964175725
0.387587890553 0.137783143867
0.386490161788 0.138604491802
0.385394332644 0.139428214344
0.384300404207 0.140254306261
0.383208377551 0.141082762278
0.382118253729 0.141913577078
0.381030033778 0.142746745296
0.379943718718 0.143582261527
0.378859309553 0.144420120322
0.37777680727 0.145260316188
0.376696212836 0.14610284359
0.375617527205 0.146947696949
0.374540751312 0.147794870646
0.373465886074 0.148644359017
0.372392932395 0.149496156356
0.371321891158 0.150350256916
0.370252763231 0.151206654909
0.369185549464 0.152065344502
0.368120250694 0.152926319824
0.367056867735 0.15378957496
0.365995401389 0.154655103957
0.36493585244 0.155522900818
0.363878221655 0.156392959506
0.362822509784 0.157265273945
0.36176871756 0.158139838017
0.3607168457 0.159016645564
0.359666894906 0.159895690389
0.35861886586 0.160776966255
0.357572759229 0.161660466884
0.356528575664 0.16254618596
0.355486315798 0.163434117127
0.35444598025 0.16432425399
0.353407569619 0.165216590116
0.352371084491 0.166111119033
0.351336525432 0.16700783423
0.350303892994 0.167906729159
0.349273187713 0.168807797232
0.348244410107 0.169711031824
0.347217560677 0.170616426274
0.346192639911 0.171523973881
0.345169648276 0.172433667908
0.344148586227 0.173345501582
0.343129454201 0.17425946809
0.342112252617 0.175175560586
0.341096981881 0.176093772185
0.340083642381 0.177014095968
0.339072234488 0.177936524977
0.338062758559 0.178861052221
0.337055214934 0.179787670671
0.336049603935 0.180716373265
0.335045925872 0.181647152904
0.334044181035 0.182580002455
0.3330443697 0.183514914749
0.332046492127 0.184451882584
0.331050548559 0.185390898722
0.330056539224 0.186331955892
0.329064464334 0.187275046788
0.328074324084 0.188220164073
0.327086118655 0.189167300372
0.326099848212 0.19011644828
0.325115512902 0.191067600357
0.324133112858 0.192020749133
0.323152648197 0.192975887102
0.322174119022 0.193933006727
0.321197525416 0.194892100439
0.320222867451 0.195853160635
0.31925014518 0.196816179684
0.318279358643 0.197781149919
0.317310507863 0.198748063645
0.316343592847 0.199716913135
0.315378613588 0.200687690628
0.314415570063 0.201660388337
0.313454462232 0.202634998442
0.312495290043 0.203611513091
0.311538053425 0.204589924407
0.310582752293 0.205570224477
0.309629386549 0.206552405362
0.308677956077 0.207536459094
0.307728460745 0.208522377673
0.30678090041 0.209510153073
0.305835274908 0.210499777237
0.304891584066 0.21149124208
0.30394982769 0.212484539489
0.303010005577 0.213479661324
0.302072117503 0.214476599414
0.301136163233 0.215475345563
0.300202142517 0.216475891547
0.299270055086 0.217478229114
0.298339900662 0.218482349986
0.297411678947 0.219488245857
0.296485389632 0.220495908397
0.29556103239 0.221505329245
0.294638606882 0.222516500019
0.293718112752 0.223529412307
0.292799549631 0.224544057675
0.291882917134 0.225560427661
0.290968214863 0.226578513778
0.290055442403 0.227598307516
0.289144599328 0.228619800337
0.288235685194 0.229642983681
0.287328699544 0.230667848963
0.286423641906 0.231694387574
0.285520511796 0.23272259088
0.284619308712 0.233752450226
0.28372003214 0.234783956931
0.28282268155 0.235817102292
0.281927256401 0.236851877583
0.281033756134 0.237888274056
0.280142180178 0.238926282937
0.279252527946 0.239965895436
0.27836479884 0.241007102734
0.277478992245 0.242049895996
0.276595107534 0.243094266362
0.275713144064 0.244140204952
0.27483310118 0.245187702865
0.273954978211 0.246236751177
0.273078774474 0.247287340947
0.272204489272 0.248339463211
0.271332121893 0.249393108984
0.270461671612 0.250448269264
0.26959313769 0.251504935028
0.268726519374 0.252563097231
0.2678618159 0.253622746813
0.266999026485 0.254683874692
0.266138150339 0.255746471769
0.265279186652 0.256810528924
0.264422134606 0.25787603702
0.263566993366 0.258942986904
0.262713762085 0.260011369401
0.261862439903 0.26108117532
0.261013025945 0.262152395455
0.260165519324 0.26322502058
0.259319919141 0.264299041452
0.25847622448 0.265374448812
0.257634434416 0.266451233386
0.256794548008 0.26752938588
0.255956564303 0.268608896987
0.255120482335 0.269689757384
0.254286301126 0.270771957732
0.253454019682 0.271855488674
0.252623636999 0.272940340842
0.25179515206 0.274026504851
0.250968563833 0.275113971302
0.250143871274 0.27620273078
0.249321073329 0.277292773857
0.248500168927 0.278384091092
0.247681156987 0.279476673028
0.246864036414 0.280570510197
0.246048806103 0.281665593115
0.245235464933 0.282761912286
0.244424011772 0.283859458203
0.243614445477 0.284958221343
0.24280676489 0.286058192173
0.242000968842 0.287159361148
0.241197056152 0.288261718709
0.240395025626 0.289365255288
0.239594876058 0.290469961303
0.238796606229 0.291575827162
0.23800021491 0.292682843261
0.237205700858 0.293790999988
0.236413062818 0.294900287717
0.235622299524 0.296010696814
0.234833409697 0.297122217633
0.234046392046 0.29823484052
0.23326124527 0.29934855581
0.232477968053 0.300463353829
0.231696559071 0.301579224894
0.230917016984 0.302696159312
0.230139340443 0.303814147384
0.229363528088 0.304933179399
0.228589578545 0.306053245639
0.22781749043 0.30717433638
0.227047262347 0.308296441886
0.226278892888 0.309419552418
0.225512380634 0.310543658226
0.224747724156 0.311668749553
0.22398492201 0.312794816639
0.223223972745 0.313921849712
0.222464874896 0.315049838996
0.221707626987 0.31617877471
0.220952227531 0.317308647065
0.220198675031 0.318439446267
0.219446967978 0.319571162515
0.218697104851 0.320703786004
0.21794908412 0.321837306924
0.217202904243 0.32297171546
0.216458563666 0.324107001791
0.215716060827 0.325243156092
0.214975394149 0.326380168534
0.214236562049 0.327518029285
0.213499562929 0.328656728508
0.212764395183 0.329796256361
0.212031057194 0.330936603001
0.211299547334 0.33207775858
0.210569863963 0.333219713249
0.209842005434 0.334362457155
0.209115970085 0.335505980441
0.208391756248 0.336650273251
0.207669362243 0.337795325723
0.206948786377 0.338941127997
0.206230026952 0.340087670209
0.205513082254 0.341234942493
0.204797950564 0.342382934983
0.20408463015 0.343531637813
0.203373119269 0.344681041113
0.202663416172 0.345831135015
0.201955519095 0.34698190965
0.201249426268 0.348133355149
0.200545135909 0.349285461642
0.199842646227 0.35043821926
0.19914195542 0.351591618134
0.198443061679 0.352745648396
0.197745963182 0.35390030018
0.197050658099 0.355055563618
0.196357144591 0.356211428846
0.195665420808 0.357367886002
0.194975484891 0.358524925222
0.194287334971 0.359682536648
0.193600969171 0.360840710421
0.192916385604 0.361999436688
0.192233582373 0.363158705593
0.191552557572 0.364318507289
0.190873309286 0.365478831926
0.19019583559 0.366639669663
0.189520134553 0.367801010657
0.188846204229 0.368962845071
0.188174042669 0.370125163073
0.187503647912 0.371287954834
0.186835017987 0.372451210526
0.186168150917 0.373614920331
0.185503044714 0.374779074431
0.184839697381 0.375943663014
0.184178106915 0.377108676275
0.183518271301 0.378274104412
0.182860188516 0.379439937628
0.182203856531 0.380606166133
0.181549273304 0.381772780142
0.180896436789 0.382939769876
0.180245344929 0.384107125563
0.179595995658 0.385274837435
0.178948386903 0.386442895734
0.178302516582 0.387611290705
0.177658382606 0.388780012602
0.177015982875 0.389949051687
0.176375315283 0.391118398228
0.175736377716 0.392288042499
0.175099168051 0.393457974784
0.174463684157 0.394628185375
0.173829923894 0.395798664571
0.173197885117 0.396969402678
0.17256756567 0.398140390014
0.17193896339 0.399311616902
0.171312076108 0.400483073676
0.170686901644 0.401654750678
0.170063437813 0.402826638259
0.169441682421 0.403998726781
0.168821633268 0.405171006615
0.168203288143 0.406343468139
0.16758664483 0.407516101745
0.166971701106 0.408688897832
0.166358454739 0.409861846811
0.16574690349 0.411034939103
0.165137045113 0.41220816514
0.164528877355 0.413381515364
0.163922397955 0.414554980228
0.163317604645 0.415728550197
0.16271449515 0.416902215747
0.162113067187 0.418075967366
0.161513318468 0.419249795552
0.160915246695 0.420423690817
0.160318849567 0.421597643684
0.159724124772 0.422771644689
0.159131069993 0.423945684378
0.158539682907 0.425119753314
0.157949961182 0.426293842068
0.157361902482 0.427467941227
0.156775504462 0.428642041391
0.156190764772 0.42981613317
0.155607681053 0.430990207193
0.155026250942 0.432164254097
0.154446472069 0.433338264536
0.153868342057 0.434512229178
0.153291858521 0.435686138703
0.152717019073 0.436859983807
0.152143821317 0.438033755201
0.15157226285 0.439207443608
0.151002341264 0.440381039769
0.150434054144 0.441554534436
0.149867399069 0.442727918381
0.149302373612 0.443901182387
0.148738975341 0.445074317254
0.148177201816 0.446247313798
0.147617050592 0.447420162849
0.147058519219 0.448592855257
0.146501605241 0.449765381882
0.145946306194 0.450937733605
0.14539261961 0.452109901322
0.144840543016 0.453281875944
0.144290073932 0.4544536484
0.143741209872 0.455625209637
0.143193948347 0.456796550616
0.142648286859 0.457967662317
0.142104222907 0.459138535738
0.141561753983 0.460309161892
0.141020877576 0.461479531812
0.140481591166 0.462649636547
0.139943892231 0.463819467165
0.139407778243 0.46498901475
0.138873246667 0.466158270407
0.138340294964 0.467327225258
0.137808920591 0.468495870443
0.137279120998 0.46966419712
0.136750893632 0.470832196467
0.136224235933 0.471999859681
0.135699145338 0.473167177977
0.135175619277 0.474334142589
0.134653655176 0.475500744772
0.134133250457 0.476666975799
0.133614402538 0.477832826961
0.133097108829 0.478998289573
0.132581366738 0.480163354966
0.132067173668 0.481328014492
0.131554527016 0.482492259523
0.131043424178 0.483656081453
0.130533862541 0.484819471694
0.13002583949 0.485982421679
0.129519352406 0.487144922862
0.129014398665 0.488306966718
0.128510975638 0.489468544743
0.128009080692 0.490629648452
0.127508711192 0.491790269385
0.127009864495 0.492950399099
0.126512537957 0.494110029175
0.126016728928 0.495269151215
0.125522434755 0.496427756842
0.125029652782 0.497585837702
0.124538380346 0.49874338546
0.124048614783 0.499900391808
0.123560353424 0.501056848454
0.123073593595 0.502212747134
0.122588332621 0.503368079601
0.122104567821 0.504522837636
0.121622296511 0.505677013038
0.121141516004 0.50683059763
0.120662223608 0.50798358326
0.120184416629 0.509135961795
0.119708092368 0.510287725129
0.119233248123 0.511438865177
0.11875988119 0.512589373876
0.118287988859 0.51373924319
0.117817568419 0.514888465103
0.117348617155 0.516037031624
0.116881132348 0.517184934787
0.116415111277 0.518332166647
0.115950551216 0.519478719285
0.115487449439 0.520624584806
0.115025803212 0.521769755337
0.114565609804 0.522914223032
0.114106866476 0.524057980068
0.113649570488 0.525201018645
0.113193719097 0.526343330991
0.112739309559 0.527484909355
0.112286339123 0.528625746014
0.111834805039 0.529765833267
0.111384704552 0.530905163438
0.110936034905 0.53204372888
0.11048879334 0.533181521965
0.110042977093 0.534318535096
0.109598583399 0.535454760697
0.109155609492 0.536590191219
0.108714052602 0.53772481914
0.108273909956 0.53885863696
0.10783517878 0.539991637209
0.107397856296 0.541123812439
0.106961939726 0.54225515523
0.106527426287 0.543385658187
0.106094313196 0.544515313942
0.105662597665 0.545644115151
0.105232276909 0.546772054499
0.104803348134 0.547899124694
0.10437580855 0.549025318474
0.103949655361 0.550150628601
0.10352488577 0.551275047864
0.10310149698 0.552398569079
0.10267948619 0.553521185088
0.102258850596 0.55464288876
0.101839587396 0.555763672992
0.101421693783 0.556883530705
0.101005166948 0.558002454851
0.100590004083 0.559120438405
0.100176202376 0.560237474372
0.0997637590147 0.561353555784
0.0993526711837 0.562468675697
0.0989429360673 0.5635828272
0.0985345508477 0.564696003404
0.0981275127059 0.56580819745
0.0977218188212 0.566919402507
0.0973174663715 0.568029611771
0.0969144525334 0.569138818465
0.0965127744823 0.570247015841
0.0961124293919 0.571354197177
0.0957134144349 0.572460355782
0.0953157267829 0.573565484989
0.0949193636059 0.574669578163
0.0945243220731 0.575772628694
0.0941305993525 0.576874630001
0.093738192611 0.577975575532
0.0933470990143 0.579075458762
0.0929573157274 0.580174273197
0.0925688399142 0.581272012367
0.0921816687375 0.582368669834
0.0917957993594 0.583464239187
0.0914112289411 0.584558714044
0.0910279546431 0.585652088051
0.0906459736249 0.586744354884
0.0902652830454 0.587835508246
0.0898858800627 0.58892554187
0.0895077618343 0.590014449517
0.0891309255171 0.591102224978
0.0887553682673 0.592188862071
0.0883810872406 0.593274354644
0.0880080795921 0.594358696574
0.0876363424765 0.595441881768
0.0872658730481 0.596523904161
0.0868966684605 0.597604757716
0.0865287258673 0.598684436428
0.0861620424215 0.599762934319
0.0857966152758 0.600840245441
0.0854324415827 0.601916363876
0.0850695184944 0.602991283732
0.0847078431629 0.604064999152
0.0843474127401 0.605137504304
0.0839882243776 0.606208793387
0.0836302752272 0.607278860629
0.0832735624402 0.608347700288
0.0829180831683 0.609415306651
0.0825638345628 0.610481674037
0.0822108137754 0.61154679679
0.0818590179576 0.612610669288
0.0815084442611 0.613673285937
0.0811590898378 0.614734641172
0.0808109518396 0.615794729459
0.0804640274187 0.616853545294
0.0801183137276 0.6179110832
0.079773807919 0.618967337734
0.079430507146 0.620022303481
0.0790884085617 0.621075975054
0.07874750932 0.622128347099
0.078407806575 0.62317941429
0.0780692974811 0.624229171333
0.0777319791935 0.625277612961
0.0773958488676 0.626324733939
0.0770609036595 0.627370529062
0.0767271407257 0.628414993155
0.0763945572236 0.629458121073
0.0760631503108 0.6304999077
0.0757329171458 0.631540347951
0.075403854888 0.632579436772
0.075075960697 0.633617169139
0.0747492317337 0.634653540056
0.0744236651594 0.63568854456
0.0740992581364 0.636722177715
0.0737760078277 0.63775443462
0.0734539113975 0.638785310399
0.0731329660104 0.63981480021
0.0728131688324 0.640842899239
0.0724945170303 0.641869602703
0.0721770077718 0.64289490585
0.0718606382259 0.643918803958
0.0715454055622 0.644941292334
0.071231306952 0.645962366317
0.0709183395672 0.646982021276
0.0706065005811 0.648000252609
0.0702957871681 0.649017055745
0.0699861965039 0.650032426144
0.0696777257654 0.651046359296
0.0693703721306 0.652058850721
0.0690641327792 0.653069895969
0.0687590048918 0.654079490621
0.0684549856506 0.655087630289
0.068152072239 0.656094310614
0.0678502618421 0.657099527268
0.0675495516463 0.658103275953
0.0672499388393 0.659105552401
0.0669514206105 0.660106352375
0.0666539941507 0.661105671668
0.0663576566525 0.662103506105
0.0660624053098 0.663099851537
0.0657682373183 0.66409470385
0.0654751498752 0.665088058958
0.0651831401795 0.666079912806
0.0648922054317 0.667070261368
0.0646023428343 0.668059100649
0.0643135495912 0.669046426685
0.0640258229085 0.670032235543
0.0637391599937 0.671016523317
0.0634535580564 0.671999286133
0.0631690143079 0.672980520149
0.0628855259615 0.673960221551
0.0626030902323 0.674938386556
0.0623217043374 0.67591501141
0.0620413654959 0.676890092391
0.0617620709287 0.677863625806
0.0614838178589 0.678835607993
0.0612066035117 0.679806035319
0.0609304251141 0.680774904181
0.0606552798955 0.681742211008
0.0603811650871 0.682707952257
0.0601080779224 0.683672124416
0.0598360156372 0.684634724003
0.0595649754692 0.685595747565
0.0592949546586 0.686555191681
0.0590259504476 0.687513052958
0.0587579600808 0.688469328035
0.0584909808051 0.689424013577
0.0582250098697 0.690377106284
0.0579600445261 0.691328602882
0.0576960820281 0.692278500128
0.057433119632 0.69322679481
0.0571711545965 0.694173483745
0.0569101841827 0.695118563778
0.0566502056542 0.696062031786
0.0563912162769 0.697003884675
0.0561332133195 0.697944119381
0.0558761940531 0.698882732869
0.0556201557512 0.699819722133
0.05536509569 0.700755084198
0.0551110111484 0.701688816119
0.0548578994077 0.702620914978
0.054605757752 0.703551377888
0.054354583468 0.704480201993
0.0541043738452 0.705407384463
0.0538551261756 0.7063329225
0.0536068377541 0.707256813334
0.0533595058783 0.708179054226
0.0531131278484 0.709099642464
0.0528677009678 0.710018575367
0.0526232225424 0.710935850282
0.0523796898809 0.711851464585
0.0521371002951 0.712765415684
0.0518954510995 0.713677701012
0.0516547396116 0.714588318033
0.0514149631518 0.71549726424
0.0511761190433 0.716404537156
0.0509382046125 0.717310134331
0.0507012171886 0.718214053344
0.0504651541039 0.719116291804
0.0502300126937 0.720016847348
0.0499957902964 0.720915717643
0.0497624842534 0.721812900382
0.0495300919091 0.72270839329
0.0492986106112 0.723602194118
0.0490680377103 0.724494300646
0.0488383705604 0.725384710684
0.0486096065185 0.726273422069
0.0483817429448 0.727160432667
0.0481547772027 0.728045740373
0.0479287066588 0.728929343108
0.047703528683 0.729811238824
0.0474792406485 0.730691425499
0.0472558399316 0.731569901142
0.0470333239121 0.732446663787
0.0468116899729 0.733321711498
0.0465909355004 0.734195042366
0.0463710578844 0.73506665451
0.0461520545178 0.735936546079
0.0459339227971 0.736804715247
0.0457166601222 0.737671160217
0.0455002638964 0.73853587922
0.0452847315263 0.739398870514
0.0450700604221 0.740260132386
0.0448562479974 0.74111966315
0.0446432916695 0.741977461145
0.0444311888589 0.742833524742
0.0442199369897 0.743687852336
0.0440095334897 0.74454044235
0.0437999757902 0.745391293236
0.0435912613259 0.746240403472
0.0433833875353 0.747087771562
0.0431763518604 0.747933396039
0.0429701517468 0.748777275463
0.0427647846439 0.749619408419
0.0425602480045 0.750459793522
0.0423565392853 0.751298429411
0.0421536559466 0.752135314754
0.0419515954524 0.752970448243
0.0417503552703 0.753803828601
0.0415499328718 0.754635454574
0.0413503257321 0.755465324935
0.0411515313302 0.756293438486
0.0409535471488 0.757119794052
0.0407563706743 0.757944390487
0.0405599993971 0.75876722667
0.0403644308114 0.759588301507
0.0401696624151 0.76040761393
0.0399756917101 0.761225162897
0.039782516202 0.762040947391
0.0395901334004 0.762854966423
0.0393985408188 0.763667219028
0.0392077359744 0.764477704269
0.0390177163887 0.765286421233
0.0388284795868 0.766093369034
0.0386400230979 0.76689854681
0.038452344455 0.767701953725
0.0382654411954 0.768503588971
0.0380793108599 0.769303451762
0.0378939509938 0.770101541339
0.0377093591461 0.770897856969
0.0375255328699 0.771692397943
0.0373424697223 0.772485163577
0.0371601672646 0.773276153213
0.0369786230619 0.774065366218
0.0367978346837 0.774852801983
0.0366177997033 0.775638459925
0.0364385156983 0.776422339486
0.0362599802501 0.77720444013
0.0360821909447 0.77798476135
0.0359051453719 0.77876330266
0.0357288411256 0.7795400636
0.0355532758041 0.780315043734
0.0353784470097 0.781088242651
0.035204352349 0.781859659963
0.0350309894325 0.782629295309
0.0348583558753 0.783397148348
0.0346864492965 0.784163218767
0.0345152673194 0.784927506274
0.0343448075715 0.785690010603
0.0341750676848 0.786450731511
0.0340060452953 0.787209668777
0.0338377380433 0.787966822208
0.0336701435734 0.788722191631
0.0335032595346 0.789475776897
0.03333708358 0.790227577881
0.0331716133672 0.790977594483
0.0330068465579 0.791725826622
0.0328427808184 0.792472274245
0.032679413819 0.793216937319
0.0325167432346 0.793959815836
0.0323547667443 0.794700909808
0.0321934820318 0.795440219274
0.0320328867848 0.796177744293
0.0318729786957 0.796913484947
0.0317137554611 0.797647441342
0.0315552147822 0.798379613604
0.0313973543643 0.799110001885
0.0312401719174 0.799838606356
0.0310836651558 0.800565427213
0.0309278317982 0.801290464673
0.0307726695679 0.802013718975
0.0306181761923 0.80273519038
0.0304643494037 0.803454879172
0.0303111869386 0.804172785656
0.030158686538 0.804888910159
0.0300068459475 0.80560325303
0.0298556629169 0.80631581464
0.0297051352008 0.80702659538
0.0295552605582 0.807735595665
0.0294060367526 0.808442815929
0.029257461552 0.809148256628
0.0291095327289 0.809851918241
0.0289622480604 0.810553801267
0.0288156053281 0.811253906224
0.0286696023182 0.811952233654
0.0285242368213 0.812648784118
0.0283795066328 0.8133435582
0.0282354095524 0.814036556503
0.0280919433846 0.81472777965
0.0279491059383 0.815417228286
0.027806895027 0.816104903077
0.027665308469 0.816790804707
0.0275243440869 0.817474933882
0.0273839997081 0.818157291329
0.0272442731646 0.818837877794
0.0271051622928 0.819516694043
0.0269666649341 0.820193740861
0.0268287789341 0.820869019056
0.0266915021434 0.821542529453
0.026554832417 0.822214272897
0.0264187676145 0.822884250254
0.0262833056004 0.823552462408
0.0261484442436 0.824218910264
0.0260141814179 0.824883594745
0.0258805150014 0.825546516793
0.0257474428772 0.826207677372
0.025614962933 0.826867077462
0.025483073061 0.827524718063
0.0253517711582 0.828180600195
0.0252210551264 0.828834724894
0.0250909228719 0.829487093219
0.0249613723057 0.830137706243
0.0248324013437 0.830786565061
0.0247040079062 0.831433670785
0.0245761899183 0.832079024546
0.0244489453101 0.832722627493
0.024322272016 0.833364480794
0.0241961679752 0.834004585633
0.0240706311319 0.834642943214
0.0239456594347 0.835279554759
0.0238212508371 0.835914421506
0.0236974032972 0.836547544713
0.0235741147779 0.837178925655
0.0234513832469 0.837808565623
0.0233292066765 0.838436465928
0.0232075830438 0.839062627897
0.0230865103307 0.839687052874
0.0229659865238 0.840309742222
0.0228460096143 0.840930697318
0.0227265775985 0.84154991956
0.0226076884771 0.84216741036
0.0224893402557 0.842783171148
0.0223715309447 0.843397203371
0.0222542585592 0.844009508492
0.022137521119 0.844620087991
0.0220213166488 0.845228943365
0.021905643178 0.845836076126
0.0217904987407 0.846441487805
0.0216758813759 0.847045179946
0.0215617891273 0.847647154111
0.0214482200434 0.848247411878
0.0213351721773 0.84884595484
0.0212226435871 0.849442784609
0.0211106323356 0.850037902808
0.0209991364905 0.85063131108
0.0208881541239 0.851223011081
0.0207776833131 0.851813004483
0.02066772214 0.852401292974
0.0205582686912 0.852987878258
0.0204493210583 0.853572762054
0.0203408773374 0.854155946093
0.0202329356297 0.854737432127
0.0201254940409 0.855317221917
0.0200185506817 0.855895317244
0.0199121036675 0.8564717199
0.0198061511183 0.857046431693
0.0197006911593 0.857619454447
0.0195957219201 0.858190789998
0.0194912415352 0.8587604402
0.0193872481441 0.859328406918
0.0192837398907 0.859894692032
0.0191807149241 0.860459297438
0.0190781713978 0.861022225044
0.0189761074703 0.861583476773
0.0188745213049 0.862143054562
0.0187734110697 0.862700960361
0.0186727749374 0.863257196136
0.0185726110856 0.863811763863
0.0184729176967 0.864364665536
0.0183736929579 0.864915903158
0.0182749350611 0.865465478749
0.0181766422032 0.86601339434
0.0180788125854 0.866559651976
0.0179814444143 0.867104253715
0.0178845359007 0.867647201629
0.0177880852607 0.868188497802
0.0176920907147 0.868728144331
0.0175965504882 0.869266143326
0.0175014628113 0.869802496909
0.017406825919 0.870337207214
0.017312638051 0.870870276391
0.0172188974518 0.871401706599
0.0171256023705 0.87193150001
0.0170327510613 0.872459658809
0.0169403417828 0.872986185192
0.0168483727987 0.873511081369
0.0167568423771 0.874034349561
0.0166657487912 0.874555991999
0.0165750903188 0.875076010929
0.0164848652423 0.875594408606
0.0163950718492 0.876111187299
0.0163057084314 0.876626349288
0.0162167732859 0.877139896862
0.016128264714 0.877651832324
0.0160401810222 0.878162157989
0.0159525205215 0.878670876179
0.0158652815275 0.879177989232
0.0157784623609 0.879683499494
0.0156920613469 0.880187409324
0.0156060768154 0.880689721089
0.0155205071011 0.881190437169
0.0154353505435 0.881689559954
0.0153506054866 0.882187091845
0.0152662702793 0.882683035253
0.0151823432752 0.8831773926
0.0150988228326 0.883670166318
0.0150157073145 0.884161358848
0.0149329950884 0.884650972644
0.014850684527 0.885139010168
0.0147687740071 0.885625473892
0.0146872619107 0.886110366299
0.0146061466242 0.88659368988
0.0145254265387 0.887075447138
0.0144451000501 0.887555640585
0.014365165559 0.88803427274
0.0142856214705 0.888511346137
0.0142064661946 0.888986863313
0.0141276981458 0.889460826819
0.0140493157432 0.889933239213
0.0139713174109 0.890404103063
0.0138937015772 0.890873420946
0.0138164666755 0.891341195447
0.0137396111436 0.891807429162
0.0136631334238 0.892272124694
0.0135870319635 0.892735284655
0.0135113052143 0.893196911666
0.0134359516326 0.893657008356
0.0133609696795 0.894115577365
0.0132863578206 0.894572621337
0.0132121145261 0.895028142928
0.0131382382711 0.8954821448
0.0130647275349 0.895934629626
0.0129915808017 0.896385600083
0.0129187965601 0.89683505886
0.0128463733036 0.89728300865
0.0127743095299 0.897729452159
0.0127026037415 0.898174392095
0.0126312544456 0.898617831178
0.0125602601537 0.899059772133
0.0124896193821 0.899500217694
0.0124193306516 0.899939170602
0.0123493924874 0.900376633605
0.0122798034195 0.900812609458
0.0122105619823 0.901247100925
0.0121416667149 0.901680110775
0.0120731161608 0.902111641786
0.0120049088681 0.902541696741
0.0119370433893 0.90297027843
0.0118695182816 0.903397389652
0.0118023321067 0.90382303321
0.0117354834307 0.904247211916
0.0116689708243 0.904669928587
0.0116027928627 0.905091186047
0.0115369481256 0.905510987126
0.0114714351971 0.905929334661
0.0114062526659 0.906346231495
0.0113413991252 0.906761680478
0.0112768731725 0.907175684463
0.01121267341 0.907588246314
0.0111487984442 0.907999368896
0.0110852468862 0.908409055083
0.0110220173513 0.908817307754
0.0109591084595 0.909224129793
0.0108965188351 0.909629524091
0.0108342471069 0.910033493544
0.0107722919081 0.910436041052
0.0107106518764 0.910837169522
0.0106493256538 0.911236881868
0.0105883118868 0.911635181005
0.0105276092261 0.912032069857
0.0104672163271 0.91242755135
0.0104071318494 0.912821628419
0.0103473544571 0.913214304
0.0102878828185 0.913605581037
0.0102287156064 0.913995462476
0.010169851498 0.914383951269
0.0101112891747 0.914771050375
0.0100530273225 0.915156762753
0.00999506463147 0.91554109137
0.0099373997962 0.915924039197
0.00988003151554 0.916305609209
0.00982295849269 0.916685804384
0.00976617943517 0.917064627706
0.00970969305479 0.917442082162
0.00965349806767 0.917818170745
0.00959759319425 0.918192896451
0.00954197715924 0.918566262278
0.00948664869165 0.918938271231
0.00943160652474 0.919308926317
0.00937684939606 0.919678230547
0.00932237604744 0.920046186936
0.00926818522493 0.920412798503
0.00921427567884 0.92077806827
0.00916064616375 0.921141999262
0.00910729543844 0.921504594509
0.00905422226593 0.921865857042
0.00900142541347 0.922225789898
0.00894890365251 0.922584396115
0.00889665575872 0.922941678734
0.00884468051194 0.923297640802
0.00879297669624 0.923652285367
0.00874154309985 0.924005615478
0.00869037851519 0.92435763419
0.00863948173883 0.92470834456
0.00858885157153 0.925057749647
0.00853848681818 0.925405852514
0.00848838628783 0.925752656224
0.00843854879366 0.926098163845
0.00838897315299 0.926442378447
0.00833965818728 0.926785303102
0.00829060272207 0.927126940885
0.00824180558704 0.927467294872
0.00819326561596 0.927806368142
0.0081449816467 0.928144163777
0.00809695252121 0.928480684859
0.00804917708552 0.928815934475
0.00800165418973 0.92914991571
0.00795438268801 0.929482631655
0.00790736143858 0.929814085401
0.00786058930371 0.930144280039
0.00781406514971 0.930473218666
0.00776778784692 0.930800904376
0.0077217562697 0.931127340268
0.00767596929645 0.93145252944
0.00763042580954 0.931776474995
0.00758512469537 0.932099180033
0.00754006484433 0.932420647659
0.00749524515077 0.932740880977
0.00745066451306 0.933059883093
0.00740632183349 0.933377657115
0.00736221601835 0.933694206151
0.00731834597786 0.93400953331
0.00727471062619 0.934323641702
0.00723130888144 0.93463653444
0.00718813966566 0.934948214635
0.0071452019048 0.9352586854
0.00710249452872 0.935567949849
0.0070600164712 0.935876011097
0.00701776666991 0.936182872258
0.00697574406639 0.936488536449
0.00693394760608 0.936793006785
0.00689237623829 0.937096286384
0.00685102891617 0.937398378362
0.00680990459676 0.937699285838
0.00676900224091 0.937999011928
0.00672832081334 0.938297559751
0.00668785928257 0.938594932425
0.00664761662096 0.938891133069
0.00660759180468 0.939186164802
0.0065677838137 0.939480030741
0.00652819163178 0.939772734005
0.00648881424649 0.940064277712
0.00644965064915 0.940354664982
0.00641069983487 0.940643898932
0.00637196080252 0.94093198268
0.00633343255472 0.941218919343
0.00629511409782 0.941504712039
0.00625700444195 0.941789363885
0.00621910260092 0.942072877997
0.00618140759228 0.942355257491
0.0061439184373 0.942636505483
0.00610663416094 0.942916625086
0.00606955379186 0.943195619416
0.00603267636241 0.943473491586
0.00599600090859 0.943750244708
0.00595952647011 0.944025881895
0.0059232520903 0.944300406256
0.00588717681618 0.944573820903
0.00585129969837 0.944846128945
0.00581561979116 0.945117333489
0.00578013615245 0.945387437643
0.00574484784375 0.945656444512
0.00570975393019 0.945924357202
0.0056748534805 0.946191178817
0.00564014556698 0.946456912458
0.00560562926553 0.946721561227
0.00557130365563 0.946985128223
0.0055371678203 0.947247616546
0.00550322084614 0.947509029291
0.00546946182328 0.947769369554
0.0054358898454 0.94802864043
0.0054025040097 0.948286845011
0.00536930341691 0.948543986387
0.00533628717125 0.948800067648
0.00530345438047 0.949055091881
0.00527080415581 0.949309062171
0.00523833561198 0.949561981603
0.00520604786718 0.949813853258
0.00517394004306 0.950064680217
0.00514201126477 0.950314465558
0.00511026066086 0.950563212356
0.00507868736335 0.950810923687
0.00504729050769 0.951057602622
0.00501606923275 0.951303252231
0.00498502268081 0.951547875583
0.00495414999757 0.951791475742
0.00492345033212 0.952034055773
0.00489292283693 0.952275618736
0.00486256666787 0.952516167691
0.00483238098415 0.952755705693
0.00480236494838 0.952994235798
0.00477251772649 0.953231761056
0.00474283848776 0.953468284518
0.00471332640483 0.953703809229
0.00468398065364 0.953938338233
0.00465480041346 0.954171874573
0.00462578486686 0.954404421287
0.00459693319972 0.954635981412
0.0045682446012 0.95486655798
0.00453971826375 0.955096154024
0.00451135338308 0.95532477257
0.0044831491582 0.955552416643
0.00445510479132 0.955779089267
0.00442721948795 0.95600479346
0.0043994924568 0.956229532239
0.00437192290983 0.956453308617
0.0043445100622 0.956676125605
0.00431725313231 0.956897986209
0.00429015134173 0.957118893436
0.00426320391524 0.957338850284
0.00423641008081 0.957557859753
0.00420976906957 0.957775924837
0.00418328011582 0.957993048528
0.00415694245703 0.958209233814
0.0041307553338 0.95842448368
0.00410471798988 0.958638801108
0.00407882967215 0.958852189075
0.00405308963061 0.959064650557
0.00402749711838 0.959276188526
0.00400205139167 0.959486805949
0.00397675170979 0.95969650579
0.00395159733514 0.959905291011
0.00392658753321 0.960113164568
0.00390172157252 0.960320129417
0.00387699872469 0.960526188506
0.00385241826438 0.960731344781
0.00382797946926 0.960935601187
0.00380368162009 0.961138960661
0.0037795240006 0.96134142614
0.00375550589757 0.961543000554
0.00373162660077 0.96174368683
0.00370788540297 0.961943487894
0.00368428159993 0.962142406664
0.00366081449039 0.962340446056
0.00363748337606 0.962537608983
0.00361428756161 0.962733898353
0.00359122635467 0.962929317068
0.00356829906581 0.963123868031
0.00354550500853 0.963317554135
0.00352284349926 0.963510378274
0.00350031385735 0.963702343335
0.00347791540506 0.9638934522
0.00345564746755 0.964083707751
0.00343350937286 0.964273112861
0.00341150045193 0.964461670402
0.00338962003855 0.964649383241
0.00336786746941 0.964836254239
0.00334624208403 0.965022286255
0.00332474322477 0.965207482143
0.00330337023685 0.965391844752
0.00328212246831 0.965575376926
0.00326099927002 0.965758081507
0.00323999999564 0.96593996133
0.00321912400165 0.966121019227
0.00319837064733 0.966301258025
0.00317773929473 0.966480680547
0.00315722930869 0.966659289611
0.0031368400568 0.966837088031
0.00311657090944 0.967014078614
0.00309642123971 0.967190264167
0.00307639042348 0.967365647487
0.00305647783932 0.96754023137
0.00303668286856 0.967714018607
0.00301700489522 0.967887011983
0.00299744330605 0.968059214279
0.00297799749047 0.96823062827
0.00295866684063 0.968401256729
0.00293945075131 0.968571102422
0.00292034862001 0.96874016811
0.00290135984686 0.968908456551
0.00288248383468 0.969075970495
0.0028637199889 0.969242712691
0.00284506771762 0.969408685881
0.00282652643155 0.969573892802
0.00280809554402 0.969738336185
0.00278977447098 0.96990201876
0.002771562631 0.970064943246
0.00275345944521 0.970227112364
0.00273546433735 0.970388528823
0.00271757673374 0.970549195333
0.00269979606326 0.970709114594
0.00268212175735 0.970868289305
0.00266455325002 0.971026722156
0.0026470899778 0.971184415836
0.00262973137977 0.971341373025
0.00261247689754 0.9714975964
0.00259532597523 0.971653088633
0.00257827805947 0.97180785239
0.0025613325994 0.971961890332
0.00254448904666 0.972115205115
0.00252774685534 0.972267799388
0.00251110548206 0.972419675798
0.00249456438585 0.972570836985
0.00247812302825 0.972721285582
0.00246178087323 0.97287102422
0.00244553738718 0.973020055522
0.00242939203898 0.973168382107
0.00241334429988 0.973316006589
0.00239739364359 0.973462931574
0.00238153954619 0.973609159667
0.00236578148621 0.973754693464
0.00235011894453 0.973899535556
0.00233455140443 0.97404368853
0.00231907835157 0.974187154967
0.00230369927398 0.974329937442
0.00228841366205 0.974472038525
0.0022732210085 0.974613460781
0.00225812080843 0.974754206768
0.00224311255924 0.974894279039
0.00222819576068 0.975033680142
0.00221336991482 0.97517241262
0.00219863452602 0.97531047901
0.00218398910096 0.975447881842
0.00216943314862 0.975584623642
0.00215496618024 0.97572070693
0.00214058770936 0.97585613422
0.00212629725178 0.975990908021
0.00211209432558 0.976125030836
0.00209797845106 0.976258505163
0.00208394915081 0.976391333492
0.00207000594961 0.976523518312
0.0020561483745 0.976655062101
0.00204237595474 0.976785967334
0.00202868822179 0.976916236481
0.00201508470933 0.977045872005
0.00200156495323 0.977174876363
0.00198812849155 0.977303252008
0.00197477486453 0.977431001385
0.00196150361459 0.977558126934
0.00194831428631 0.977684631092
0.00193520642644 0.977810516285
0.00192217958385 0.977935784938
0.00190923330959 0.978060439467
0.00189636715682 0.978184482285
0.00188358068083 0.978307915796
0.00187087343903 0.9784307424
0.00185824499095 0.978552964493
0.0018456948982 0.978674584461
0.00183322272452 0.978795604687
0.00182082803571 0.978916027548
0.00180851039964 0.979035855415
0.00179626938629 0.979155090651
0.00178410456768 0.979273735617
0.00177201551788 0.979391792665
0.00176000181302 0.979509264142
0.00174806303126 0.97962615239
0.00173619875282 0.979742459743
0.00172440855992 0.979858188532
0.00171269203679 0.979973341081
0.00170104876971 0.980087919706
0.00168947834692 0.980201926719
0.00167798035868 0.980315364427
0.00166655439722 0.980428235128
0.00165520005678 0.980540541118
0.00164391693354 0.980652284684
0.00163270462566 0.980763468108
0.00162156273325 0.980874093666
0.00161049085838 0.980984163629
0.00159948860506 0.98109368026
0.00158855557923 0.981202645818
0.00157769138875 0.981311062555
0.00156689564342 0.981418932717
0.00155616795494 0.981526258544
0.00154550793691 0.981633042271
0.00153491520485 0.981739286127
0.00152438937613 0.981844992333
0.00151393007005 0.981950163106
0.00150353690776 0.982054800655
0.00149320951227 0.982158907186
0.00148294750848 0.982262484897
0.00147275052311 0.98236553598
0.00146261818475 0.982468062622
0.00145255012382 0.982570067002
0.00144254597258 0.982671551295
0.00143260536511 0.982772517669
0.00142272793729 0.982872968286
0.00141291332684 0.982972905303
0.00140316117328 0.983072330871
0.00139347111789 0.983171247132
0.00138384280378 0.983269656225
0.00137427587583 0.983367560283
0.00136476998068 0.983464961431
0.00135532476676 0.983561861789
0.00134593988424 0.983658263472
0.00133661498505 0.983754168588
0.00132734972288 0.983849579238
0.00131814375314 0.983944497518
0.00130899673298 0.984038925519
0.00129990832127 0.984132865324
0.00129087817862 0.984226319011
0.00128190596732 0.984319288652
0.00127299135139 0.984411776313
0.00126413399653 0.984503784053
0.00125533357014 0.984595313926
0.0012465897413 0.98468636798
0.00123790218077 0.984776948256
0.00122927056099 0.984867056791
0.00122069455603 0.984956695613
0.00121217384165 0.985045866746
0.00120370809525 0.985134572207
0.00119529699587 0.985222814009
0.00118694022418 0.985310594157
0.00117863746249 0.98539791465
0.00117038839473 0.985484777481
0.00116219270644 0.985571184638
0.00115405008478 0.985657138103
0.0011459602185 0.98574263985
0.00113792279796 0.985827691849
0.00112993751509 0.985912296064
0.00112200406342 0.985996454451
0.00111412213805 0.986080168963
0.00110629143565 0.986163441543
0.00109851165444 0.986246274133
0.00109078249423 0.986328668664
0.00108310365634 0.986410627065
0.00107547484366 0.986492151256
0.0010678957606 0.986573243154
0.00106036611312 0.986653904666
0.00105288560868 0.986734137698
0.00104545395628 0.986813944145
0.00103807086641 0.9868933259
0.00103073605109 0.986972284847
0.0010234492238 0.987050822868
0.00101621009955 0.987128941833
0.00100901839482 0.987206643613
0.00100187382757 0.987283930067
0.000994776117227 0.987360803052
0.000987724984689 0.987437264416
0.000980720152318 0.987513316005
0.000973761343923 0.987588959656
0.000966848284768 0.9876641972
0.000959980701551 0.987739030464
0.000953158322411 0.987813461267
0.000946380876913 0.987887491424
0.000939648096046 0.987961122742
0.000932959712215 0.988034357024
0.000926315459236 0.988107196067
0.000919715072329 0.98817964166
0.000913158288113 0.988251695588
0.000906644844599 0.988323359631
0.000900174481184 0.988394635559
0.000893746938645 0.988465525142
0.000887361959134 0.988536030139
0.000881019286169 0.988606152305
0.000874718664633 0.98867589339
0.000868459840763 0.988745255138
0.000862242562147 0.988814239286
0.000856066577717 0.988882847565
0.000849931637743 0.988951081701
0.000843837493828 0.989018943416
0.000837783898901 0.989086434422
0.000831770607212 0.989153556428
0.000825797374325 0.989220311137
0.000819863957115 0.989286700246
0.000813970113758 0.989352725445
0.000808115603728 0.98941838842
0.000802300187791 0.98948369085
0.000796523627998 0.98954863441
0.00079078568768 0.989613220766
0.000785086131444 0.98967745158
0.000779424725164 0.989741328511
0.000773801235978 0.989804853207
0.000768215432279 0.989868027314
0.000762667083715 0.98993085247
0.000757155961178 0.98999333031
0.0007516818368 0.990055462461
0.000746244483949 0.990117250545
0.000740843677221 0.990178696179
0.000735479192438 0.990239800972
0.000730150806635 0.99030056653
0.000724858298066 0.990360994452
0.000719601446187 0.990421086331
0.000714380031659 0.990480843756
0.000709193836336 0.990540268309
0.000704042643264 0.990599361566
0.000698926236676 0.990658125098
0.000693844401982 0.990716560471
0.000688796925766 0.990774669244
0.000683783595785 0.990832452972
0.000678804200955 0.990889913202
0.000673858531354 0.990947051479
0.000668946378209 0.991003869338
0.000664067533898 0.991060368313
0.00065922179194 0.991116549928
0.00065440894699 0.991172415705
0.000649628794838 0.991227967159
0.000644881132396 0.991283205799
0.000640165757701 0.991338133129
0.000635482469904 0.991392750648
0.000630831069269 0.991447059849
0.000626211357162 0.991501062219
0.000621623136054 0.99155475924
0.000617066209509 0.991608152389
0.000612540382181 0.991661243136
0.000608045459811 0.991714032947
0.000603581249217 0.991766523283
0.000599147558296 0.991818715597
0.000594744196013 0.99187061134
0.000590370972396 0.991922211954
0.000586027698538 0.991973518879
0.000581714186581 0.992024533547
0.000577430249723 0.992075257386
0.000573175702201 0.992125691817
0.000568950359297 0.992175838258
0.000564754037326 0.992225698121
0.000560586553632 0.99227527281
0.000556447726588 0.992324563728
0.000552337375583 0.992373572269
0.000548255321026 0.992422299823
0.000544201384332 0.992470747776
0.000540175387927 0.992518917506
0.000536177155234 0.992566810387
0.000532206510675 0.99261442779
0.000528263279662 0.992661771077
0.000524347288595 0.992708841606
0.000520458364855 0.992755640731
0.0005165963368 0.992802169799
0.000512761033763 0.992848430154
0.000508952286043 0.992894423132
0.000505169924902 0.992940150065
0.000501413782561 0.992985612282
0.000497683692196 0.993030811103
0.000493979487933 0.993075747845
0.000490301004839 0.993120423819
0.000486648078925 0.993164840333
0.000483020547136 0.993208998686
0.000479418247348 0.993252900175
0.000475841018365 0.993296546092
0.00047228869991 0.993339937721
0.000468761132627 0.993383076344
0.000465258158071 0.993425963236
0.000461779618706 0.993468599668
0.000458325357899 0.993510986904
0.000454895219919 0.993553126206
0.000451489049929 0.99359501883
0.000448106693982 0.993636666024
0.000444747999019 0.993678069035
0.000441412812862 0.993719229103
0.00043810098421 0.993760147464
0.000434812362639 0.993800825347
0.000431546798589 0.993841263978
0.00042830414337 0.993881464577
0.000425084249147 0.993921428361
0.000421886968946 0.993961156538
0.000418712156643 0.994000650316
0.000415559666961 0.994039910895
0.000412429355468 0.99407893947
0.00040932107857 0.994117737233
0.000406234693509 0.994156305369
0.000403170058357 0.994194645059
0.000400127032015 0.994232757481
0.000397105474203 0.994270643804
0.000394105245463 0.994308305197
0.00039112620715 0.994345742821
0.000388168221429 0.994382957832
0.000385231151271 0.994419951383
0.000382314860451 0.994456724622
0.00037941921354 0.994493278691
0.000376544075903 0.994529614727
0.000373689313698 0.994565733865
0.000370854793867 0.994601637232
0.000368040384132 0.994637325952
0.000365245952998 0.994672801145
0.000362471369741 0.994708063924
0.000359716504407 0.994743115399
0.00035698122781 0.994777956675
0.000354265411525 0.994812588852
0.000351568927887 0.994847013026
0.000348891649984 0.994881230287
0.000346233451657 0.994915241723
0.000343594207492 0.994949048415
0.000340973792819 0.994982651439
0.000338372083706 0.995016051869
0.00033578895696 0.995049250773
0.000333224290117 0.995082249213
0.00033067796144 0.99511504825
0.00032814984992 0.995147648936
0.000325639835265 0.995180052322
0.000323147797901 0.995212259453
0.000320673618968 0.995244271371
0.000318217180315 0.99527608911
0.000315778364496 0.995307713703
0.000313357054768 0.995339146178
0.000310953135085 0.995370387557
0.000308566490098 0.995401438859
0.000306197005148 0.995432301097
0.000303844566262 0.995462975282
0.000301509060155 0.995493462419
0.000299190374219 0.995523763508
0.000296888396525 0.995553879545
0.000294603015815 0.995583811524
0.000292334121503 0.995613560432
0.000290081603669 0.995643127251
0.000287845353055 0.995672512962
0.000285625261064 0.995701718539
0.000283421219752 0.995730744952
0.00028123312183 0.995759593167
0.000279060860657 0.995788264147
0.000276904330239 0.99581675885
0.000274763425222 0.995845078227
0.000272638040892 0.99587322323
0.00027052807317 0.995901194802
0.000268433418609 0.995928993884
0.000266353974392 0.995956621413
0.000264289638326 0.995984078321
0.000262240308841 0.996011365537
0.000260205884984 0.996038483983
0.000258186266419 0.996065434581
0.000256181353422 0.996092218246
0.000254191046878 0.996118835889
0.000252215248277 0.996145288418
0.000250253859712 0.996171576736
0.000248306783874 0.996197701742
0.000246373924053 0.996223664333
0.000244455184128 0.996249465398
0.000242550468571 0.996275105825
0.000240659682437 0.996300586497
0.000238782731368 0.996325908294
0.000236919521583 0.996351072089
0.00023506995988 0.996376078755
0.000233233953631 0.996400929158
0.000231411410777 0.996425624161
0.000229602239828 0.996450164624
0.000227806349859 0.996474551401
0.000226023650506 0.996498785344
0.000224254051964 0.996522867301
0.000222497464984 0.996546798114
0.000220753800867 0.996570578623
0.000219022971467 0.996594209664
0.000217304889182 0.996617692068
0.000215599466955 0.996641026664
0.000213906618268 0.996664214276
0.000212226257144 0.996687255723
0.000210558298136 0.996710151823
0.000208902656332 0.996732903387
0.000207259247348 0.996755511224
0.000205627987327 0.996777976141
0.000204008792932 0.996800298937
0.000202401581351 0.99682248041
0.000200806270285 0.996844521355
0.000199222777952 0.996866422561
0.00019765102308 0.996888184814
0.000196090924908 0.996909808897
0.000194542403178 0.996931295589
0.000193005378139 0.996952645666
0.000191479770538 0.996973859898
0.00018996550162 0.996994939053
0.000188462493125 0.997015883897
0.000186970667285 0.997036695189
0.000185489946824 0.997057373686
0.000184020254948 0.997077920142
0.000182561515352 0.997098335307
0.000181113652208 0.997118619927
0.000179676590171 0.997138774744
0.000178250254368 0.997158800498
0.000176834570402 0.997178697924
0.000175429464345 0.997198467754
0.000174034862738 0.997218110717
0.000172650692589 0.997237627537
0.000171276881365 0.997257018937
0.000169913356996 0.997276285634
0.00016856004787 0.997295428342
0.000167216882828 0.997314447773
0.000165883791166 0.997333344634
0.000164560702627 0.99735211963
0.000163247547405 0.997370773461
0.000161944256136 0.997389306825
0.0001606507599 0.997407720416
0.000159366990216 0.997426014924
0.000158092879041 0.997444191036
0.000156828358767 0.997462249437
0.000155573362218 0.997480190806
0.000154327822648 0.997498015822
0.00015309167374 0.997515725157
0.0001518648496 0.997533319483
0.000150647284757 0.997550799466
0.000149438914163 0.997568165771
0.000148239673186 0.997585419058
0.000147049497608 0.997602559985
0.000145868323627 0.997619589205
0.00014469608785 0.99763650737
0.000143532727294 0.997653315128
0.00014237817938 0.997670013123
0.000141232381935 0.997686601995
0.000140095273186 0.997703082384
0.00013896679176 0.997719454924
0.00013784687668 0.997735720247
0.000136735467365 0.997751878982
0.000135632503624 0.997767931753
0.00013453792566 0.997783879184
0.000133451674059 0.997799721893
0.000132373689797 0.997815460497
0.00013130391423 0.997831095608
0.000130242289097 0.997846627837
0.000129188756514 0.99786205779
0.000128143258978 0.997877386071
0.000127105739355 0.99789261328
0.000126076140888 0.997907740016
0.000125054407186 0.997922766873
0.000124040482231 0.997937694443
0.000123034310367 0.997952523315
0.000122035836302 0.997967254073
0.000121045005108 0.997981887301
0.000120061762215 0.997996423579
0.000119086053411 0.998010863482
0.000118117824838 0.998025207586
0.000117157022993 0.998039456461
0.000116203594724 0.998053610675
0.000115257487226 0.998067670792
0.000114318648045 0.998081637376
0.000113387025068 0.998095510985
0.000112462566529 0.998109292176
0.000111545220998 0.998122981502
0.00011063493739 0.998136579514
0.000109731664951 0.99815008676
0.000108835353267 0.998163503784
0.000107945952255 0.99817683113
0.000107063412161 0.998190069336
0.000106187683565 0.99820321894
0.000105318717369 0.998216280474
0.000104456464804 0.998229254469
0.000103600877422 0.998242141456
0.000102751907097 0.998254941957
0.000101909506024 0.998267656498
0.000101073626713 0.998280285596
0.000100244221992 0.998292829771
9.94212450016e-05 0.998305289536
9.86046491939e-05 0.998317665404
9.77943883318e-05 0.998329957883
9.69904164865e-05 0.998342167481
9.61926880352e-05 0.998354294701
9.54011576598e-05 0.998366340044
9.46157803451e-05 0.99837830401
9.38365113763e-05 0.998390187094
9.30633063381e-05 0.998401989789
9.22961211124e-05 0.998413712587
9.15349118766e-05 0.998425355976
9.07796351018e-05 0.99843692044
9.00302475513e-05 0.998448406464
8.92867062781e-05 0.998459814527
8.85489686241e-05 0.998471145108
8.78169922178e-05 0.998482398682
8.70907349727e-05 0.998493575722
8.63701550855e-05 0.998504676698
8.56552110343e-05 0.998515702078
8.49458615775e-05 0.998526652327
8.42420657512e-05 0.998537527908
8.35437828681e-05 0.998548329282
8.28509725157e-05 0.998559056906
8.21635945547e-05 0.998569711236
8.14816091171e-05 0.998580292724
8.08049766047e-05 0.998590801822
8.01336576876e-05 0.998601238977
7.94676133021e-05 0.998611604636
7.880680465e-05 0.99862189924
7.81511931955e-05 0.998632123232
7.75007406654e-05 0.99864227705
7.68554090458e-05 0.99865236113
7.62151605816e-05 0.998662375906
7.55799577747e-05 0.998672321808
7.49497633822e-05 0.998682199268
7.43245404147e-05 0.99869200871
7.37042521353e-05 0.998701750559
7.30888620575e-05 0.998711425239
7.24783339443e-05 0.998721033167
7.18726318057e-05 0.998730574763
7.12717198982e-05 0.998740050441
7.06755627224e-05 0.998749460614
7.00841250223e-05 0.998758805693
6.94973717831e-05 0.998768086086
6.89152682301e-05 0.9987773022
6.83377798272e-05 0.998786454438
6.77648722753e-05 0.998795543203
6.71965115108e-05 0.998804568894
6.66326637042e-05 0.998813531907
6.60732952588e-05 0.99882243264
6.5518372809e-05 0.998831271483
6.4967863219e-05 0.998840048829
6.44217335813e-05 0.998848765066
6.38799512154e-05 0.99885742058
6.33424836662e-05 0.998866015756
6.28092987028e-05 0.998874550975
6.2280364317e-05 0.998883026619
6.17556487217e-05 0.998891443064
6.12351203499e-05 0.998899800688
6.07187478532e-05 0.998908099863
6.02065001002e-05 0.998916340961
5.96983461755e-05 0.998924524352
5.91942553778e-05 0.998932650403
5.86941972194e-05 0.998940719481
5.81981414238e-05 0.998948731947
5.77060579257e-05 0.998956688165
5.7217916868e-05 0.998964588493
5.6733688602e-05 0.998972433288
5.62533436855e-05 0.998980222906
5.57768528812e-05 0.9989879577
5.53041871556e-05 0.998995638022
5.48353176781e-05 0.99900326422
5.43702158193e-05 0.999010836643
5.39088531498e-05 0.999018355636
5.3451201439e-05 0.999025821541
5.29972326537e-05 0.999033234702
5.25469189571e-05 0.999040595456
5.21002327072e-05 0.999047904143
5.16571464561e-05 0.999055161097
5.12176329481e-05 0.999062366653
5.0781665119e-05 0.999069521142
5.03492160944e-05 0.999076624895
4.99202591893e-05 0.999083678239
4.94947679058e-05 0.999090681501
4.90727159328e-05 0.999097635006
4.86540771445e-05 0.999104539075
4.82388255989e-05 0.99911139403
4.78269355372e-05 0.999118200189
4.74183813821e-05 0.99912495787
4.70131377371e-05 0.999131667388
4.66111793851e-05 0.999138329055
4.6212481287e-05 0.999144943185
4.58170185811e-05 0.999151510086
4.54247665814e-05 0.999158030066
4.50357007771e-05 0.999164503432
4.46497968306e-05 0.999170930489
4.42670305776e-05 0.999177311538
4.38873780245e-05 0.999183646881
4.35108153486e-05 0.999189936818
4.31373188964e-05 0.999196181644
4.27668651823e-05 0.999202381658
4.23994308881e-05 0.999208537151
4.20349928615e-05 0.999214648417
4.1673528115e-05 0.999220715747
4.13150138251e-05 0.999226739428
4.09594273311e-05 0.999232719749
4.06067461337e-05 0.999238656995
4.0256947895e-05 0.99924455145
3.99100104359e-05 0.999250403396
3.95659117365e-05 0.999256213114
3.92246299341e-05 0.999261980882
3.88861433227e-05 0.999267706978
3.85504303519e-05 0.999273391677
3.82174696255e-05 0.999279035254
3.78872399011e-05 0.999284637981
3.75597200886e-05 0.999290200128
3.72348892492e-05 0.999295721966
3.69127265951e-05 0.999301203761
3.65932114874e-05 0.99930664578
3.62763234363e-05 0.999312048287
3.5962042099e-05 0.999317411545
3.56503472796e-05 0.999322735815
3.53412189277e-05 0.999328021357
3.50346371376e-05 0.99933326843
3.47305821472e-05 0.99933847729
3.44290343373e-05 0.999343648193
3.41299742302e-05 0.999348781391
3.38333824895e-05 0.999353877138
3.35392399184e-05 0.999358935683
3.32475274593e-05 0.999363957277
3.29582261924e-05 0.999368942166
3.26713173355e-05 0.999373890597
3.23867822423e-05 0.999378802814
3.21046024019e-05 0.999383679062
3.18247594382e-05 0.999388519581
3.15472351082e-05 0.999393324612
3.12720113019e-05 0.999398094394
3.09990700411e-05 0.999402829164
3.07283934782e-05 0.999407529158
3.04599638959e-05 0.999412194612
3.01937637062e-05 0.999416825758
2.99297754491e-05 0.999421422827
2.96679817922e-05 0.999425986051
2.94083655298e-05 0.999430515658
2.91509095818e-05 0.999435011877
2.88955969929e-05 0.999439474932
2.86424109325e-05 0.999443905049
2.83913346925e-05 0.999448302452
2.81423516875e-05 0.999452667362
2.78954454538e-05 0.999457000001
2.76505996484e-05 0.999461300587
2.74077980482e-05 0.99946556934
2.71670245495e-05 0.999469806475
2.69282631667e-05 0.999474012208
2.66914980318e-05 0.999478186754
2.64567133936e-05 0.999482330324
2.62238936171e-05 0.999486443132
2.5993023182e-05 0.999490525386
2.57640866828e-05 0.999494577295
2.55370688275e-05 0.999498599068
2.53119544371e-05 0.999502590911
2.50887284446e-05 0.999506553029
2.48673758945e-05 0.999510485626
2.46478819415e-05 0.999514388904
2.44302318505e-05 0.999518263064
2.42144109954e-05 0.999522108307
2.40004048586e-05 0.999525924832
2.37881990298e-05 0.999529712836
2.35777792058e-05 0.999533472516
2.33691311894e-05 0.999537204066
2.31622408891e-05 0.999540907682
2.29570943178e-05 0.999544583555
2.27536775925e-05 0.999548231877
2.25519769338e-05 0.999551852839
2.23519786643e-05 0.999555446629
2.21536692088e-05 0.999559013437
2.19570350933e-05 0.999562553448
2.17620629445e-05 0.999566066849
2.15687394881e-05 0.999569553823
2.13770515499e-05 0.999573014555
2.11869860534e-05 0.999576449226
2.09985300202e-05 0.999579858019
2.0811670569e-05 0.999583241111
2.06263949146e-05 0.999586598683
2.04426903679e-05 0.999589930913
2.02605443348e-05 0.999593237976
2.00799443155e-05 0.999596520048
1.9900877904e-05 0.999599777304
1.97233327875e-05 0.999603009917
1.95472967458e-05 0.99960621806
1.93727576503e-05 0.999609401902
1.91997034639e-05 0.999612561615
1.90281222396e-05 0.999615697367
1.8858002121e-05 0.999618809326
1.86893313404e-05 0.999621897659
1.85220982193e-05 0.999624962532
1.83562911671e-05 0.999628004109
1.81918986805e-05 0.999631022554
1.80289093433e-05 0.99963401803
1.78673118256e-05 0.999636990699
1.7707094883e-05 0.99963994072
1.75482473563e-05 0.999642868254
1.73907581706e-05 0.999645773459
1.72346163351e-05 0.999648656493
1.7079810942e-05 0.999651517511
1.69263311666e-05 0.99965435667
1.67741662659e-05 0.999657174125
1.66233055789e-05 0.999659970028
1.64737385254e-05 0.999662744532
1.63254546055e-05 0.999665497789
1.61784433993e-05 0.999668229949
1.60326945662e-05 0.999670941162
1.58881978441e-05 0.999673631578
1.57449430495e-05 0.999676301342
1.56029200762e-05 0.999678950603
1.54621188952e-05 0.999681579506
1.53225295542e-05 0.999684188196
1.51841421766e-05 0.999686776816
1.50469469614e-05 0.999689345511
1.49109341827e-05 0.999691894421
1.47760941888e-05 0.999694423689
1.46424174019e-05 0.999696933454
1.45098943176e-05 0.999699423856
1.43785155043e-05 0.999701895033
1.4248271603e-05 0.999704347123
1.41191533261e-05 0.999706780262
1.39911514574e-05 0.999709194587
1.38642568517e-05 0.999711590232
1.37384604338e-05 0.999713967331
1.36137531986e-05 0.999716326017
1.34901262102e-05 0.999718666423
1.33675706013e-05 0.999720988679
1.3246077573e-05 0.999723292918
1.31256383945e-05 0.999725579267
1.3006244402e-05 0.999727847856
1.28878869986e-05 0.999730098814
1.27705576539e-05 0.999732332267
1.26542479035e-05 0.999734548341
1.25389493482e-05 0.999736747162
1.24246536538e-05 0.999738928856
1.23113525508e-05 0.999741093544
1.21990378334e-05 0.999743241352
1.208770136e-05 0.9997453724
1.19773350513e-05 0.99974748681
1.18679308913e-05 0.999749584704
1.17594809259e-05 0.9997516662
1.16519772629e-05 0.999753731418
1.15454120715e-05 0.999755780476
1.14397775816e-05 0.999757813492
1.13350660836e-05 0.999759830581
1.12312699281e-05 0.999761831861
1.11283815251e-05 0.999763817447
1.10263933436e-05 0.999765787452
1.09252979117e-05 0.99976774199
1.08250878154e-05 0.999769681174
1.07257556989e-05 0.999771605117
1.06272942638e-05 0.999773513929
1.05296962685e-05 0.999775407722
1.04329545283e-05 0.999777286605
1.03370619144e-05 0.999779150687
1.02420113544e-05 0.999781000077
1.01477958304e-05 0.999782834882
1.00544083804e-05 0.99978465521
9.96184209656e-06 0.999786461167
9.8700901251e-06 0.999788252858
9.77914566636e-06 0.999790030388
9.68900197384e-06 0.999791793861
9.59965235448e-06 0.999793543382
9.51109016722e-06 0.999795279051
9.42330882381e-06 0.999797000972
9.33630178757e-06 0.999798709247
9.25006257346e-06 0.999800403974
9.16458474742e-06 0.999802085256
9.07986192633e-06 0.99980375319
8.99588777714e-06 0.999805407876
8.9126560171e-06 0.999807049412
8.83016041286e-06 0.999808677895
8.7483947806e-06 0.999810293421
8.6673529851e-06 0.999811896087
8.58702893991e-06 0.999813485988
8.50741660674e-06 0.999815063219
8.42850999494e-06 0.999816627873
8.35030316149e-06 0.999818180045
8.27279021065e-06 0.999819719827
8.19596529322e-06 0.999821247311
8.11982260662e-06 0.99982276259
8.04435639412e-06 0.999824265752
7.96956094506e-06 0.99982575689
7.89543059398e-06 0.999827236093
7.8219597206e-06 0.999828703449
7.74914274926e-06 0.999830159048
7.67697414883e-06 0.999831602977
7.60544843226e-06 0.999833035323
7.53456015634e-06 0.999834456173
7.46430392107e-06 0.999835865614
7.39467436972e-06 0.999837263729
7.32566618822e-06 0.999838650606
7.25727410533e-06 0.999840026327
7.18949289147e-06 0.999841390977
7.12231735922e-06 0.999842744638
7.05574236259e-06 0.999844087394
6.98976279689e-06 0.999845419325
6.92437359817e-06 0.999846740515
6.85956974333e-06 0.999848051043
6.79534624948e-06 0.99984935099
6.73169817356e-06 0.999850640435
6.66862061238e-06 0.999851919459
6.60610870218e-06 0.999853188139
6.54415761825e-06 0.999854446553
6.48276257476e-06 0.99985569478
6.42191882416e-06 0.999856932896
6.36162165768e-06 0.999858160978
6.30186640382e-06 0.999859379101
6.2426484293e-06 0.999860587342
6.1839631379e-06 0.999861785774
6.1258059707e-06 0.999862974474
6.06817240534e-06 0.999864153513
6.01105795639e-06 0.999865322966
5.95445817431e-06 0.999866482906
5.89836864573e-06 0.999867633405
5.84278499316e-06 0.999868774534
5.78770287418e-06 0.999869906366
5.7331179818e-06 0.99987102897
5.67902604409e-06 0.999872142418
5.62542282345e-06 0.999873246779
5.57230411691e-06 0.999874342122
5.51966575546e-06 0.999875428516
5.46750360408e-06 0.99987650603
5.41581356139e-06 0.999877574732
5.36459155931e-06 0.999878634689
5.31383356284e-06 0.999879685967
5.26353556984e-06 0.999880728634
5.21369361106e-06 0.999881762756
5.16430374897e-06 0.999882788397
5.11536207892e-06 0.999883805624
5.06686472745e-06 0.9998848145
5.01880785331e-06 0.99988581509
4.97118764609e-06 0.999886807458
4.92400032681e-06 0.999887791666
4.87724214759e-06 0.999888767778
4.83090939074e-06 0.999889735856
4.78499836942e-06 0.999890695961
4.73950542679e-06 0.999891648156
4.69442693596e-06 0.999892592502
4.64975929992e-06 0.999893529058
4.60549895098e-06 0.999894457886
4.56164235108e-06 0.999895379044
4.51818599079e-06 0.999896292593
4.47512638968e-06 0.999897198591
4.43246009618e-06 0.999898097097
4.39018368692e-06 0.999898988168
4.3482937665e-06 0.999899871862
4.30678696772e-06 0.999900748237
4.26565995126e-06 0.999901617349
4.22490940499e-06 0.999902479256
4.18453204443e-06 0.999903334011
4.14452461184e-06 0.999904181673
4.1048838767e-06 0.999905022295
4.06560663513e-06 0.999905855932
4.02668970967e-06 0.999906682639
3.98812994895e-06 0.99990750247
3.94992422803e-06 0.999908315478
3.91206944772e-06 0.999909121717
3.87456253437e-06 0.99990992124
3.83740043997e-06 0.999910714098
3.8005801416e-06 0.999911500345
3.76409864167e-06 0.999912280032
3.72795296733e-06 0.99991305321
3.69214017026e-06 0.99991381993
3.65665732704e-06 0.999914580244
3.62150153821e-06 0.9999153342
3.58666992861e-06 0.999916081849
3.55215964698e-06 0.999916823241
3.51796786557e-06 0.999917558424
3.48409178064e-06 0.999918287448
3.4505286115e-06 0.99991901036
3.41727560083e-06 0.99991972721
3.38433001401e-06 0.999920438044
3.35168913967e-06 0.99992114291
3.31935028874e-06 0.999921841856
3.28731079491e-06 0.999922534928
3.25556801395e-06 0.999923222171
3.22411932385e-06 0.999923903633
3.1929621247e-06 0.999924579359
3.16209383799e-06 0.999925249394
3.13151190712e-06 0.999925913784
3.10121379676e-06 0.999926572573
3.07119699317e-06 0.999927225805
3.04145900332e-06 0.999927873524
3.0119973552e-06 0.999928515774
2.98280959776e-06 0.9999291526
2.95389330041e-06 0.999929784042
2.92524605294e-06 0.999930410145
2.89686546573e-06 0.999931030951
2.86874916888e-06 0.999931646502
2.84089481262e-06 0.99993225684
2.81330006713e-06 0.999932862005
2.78596262204e-06 0.999933462041
2.75888018653e-06 0.999934056986
2.73205048917e-06 0.999934646883
2.70547127779e-06 0.999935231771
2.67914031893e-06 0.99993581169
2.65305539826e-06 0.99993638668
2.62721432032e-06 0.999936956781
2.60161490784e-06 0.999937522031
2.57625500233e-06 0.999938082469
2.5511324635e-06 0.999938638134
2.52624516905e-06 0.999939189065
2.50159101489e-06 0.999939735298
2.47716791468e-06 0.999940276872
2.45297379975e-06 0.999940813824
2.42900661918e-06 0.999941346192
2.40526433914e-06 0.999941874011
2.38174494349e-06 0.99994239732
2.35844643304e-06 0.999942916153
2.33536682559e-06 0.999943430547
2.31250415583e-06 0.999943940538
2.28985647532e-06 0.999944446162
2.26742185216e-06 0.999944947452
2.24519837089e-06 0.999945444446
2.22318413234e-06 0.999945937176
2.20137725371e-06 0.999946425678
2.17977586825e-06 0.999946909985
2.15837812501e-06 0.999947390132
2.13718218911e-06 0.999947866153
2.11618624113e-06 0.99994833808
2.0953884774e-06 0.999948805948
2.07478710956e-06 0.999949269788
2.05438036471e-06 0.999949729633
2.03416648514e-06 0.999950185516
2.01414372802e-06 0.99995063747
1.99431036574e-06 0.999951085525
1.97466468532e-06 0.999951529714
1.95520498869e-06 0.999951970068
1.93592959208e-06 0.999952406619
1.91683682649e-06 0.999952839396
1.89792503724e-06 0.999953268432
1.87919258365e-06 0.999953693756
1.86063783947e-06 0.999954115399
1.84225919231e-06 0.999954533391
1.82405504379e-06 0.999954947762
1.80602380906e-06 0.999955358541
1.78816391716e-06 0.999955765757
1.77047381078e-06 0.99995616944
1.75295194582e-06 0.999956569619
1.73559679173e-06 0.999956966322
1.71840683105e-06 0.999957359578
1.70138055955e-06 0.999957749415
1.68451648597e-06 0.999958135862
1.66781313182e-06 0.999958518945
1.65126903184e-06 0.999958898692
1.63488273297e-06 0.999959275132
1.61865279513e-06 0.999959648291
1.60257779058e-06 0.999960018196
1.5866563039e-06 0.999960384874
1.5708869322e-06 0.999960748352
1.55526828449e-06 0.999961108655
1.53979898221e-06 0.99996146581
1.52447765833e-06 0.999961819844
1.50930295828e-06 0.999962170781
1.49427353879e-06 0.999962518647
1.47938806871e-06 0.999962863469
1.4646452281e-06 0.99996320527
1.45004370877e-06 0.999963544076
1.43558221388e-06 0.999963879911
1.42125945801e-06 0.999964212801
1.40707416685e-06 0.99996454277
1.39302507718e-06 0.999964869841
1.37911093701e-06 0.999965194039
1.3653305051e-06 0.999965515388
1.35168255133e-06 0.999965833912
1.3381658559e-06 0.999966149633
1.32477921033e-06 0.999966462575
1.31152141614e-06 0.999966772762
1.29839128571e-06 0.999967080216
1.28538764177e-06 0.99996738496
1.27250931725e-06 0.999967687016
1.25975515541e-06 0.999967986407
1.24712400984e-06 0.999968283156
1.23461474399e-06 0.999968577283
1.22222623145e-06 0.999968868812
1.20995735542e-06 0.999969157764
1.19780700947e-06 0.99996944416
1.18577409636e-06 0.999969728021
1.17385752896e-06 0.99997000937
1.16205622935e-06 0.999970288226
1.15036912951e-06 0.999970564612
1.13879517039e-06 0.999970838547
1.12733330282e-06 0.999971110052
1.11598248642e-06 0.999971379147
1.10474169024e-06 0.999971645853
1.09360989253e-06 0.99997191019
1.08258608034e-06 0.999972172178
1.07166924979e-06 0.999972431836
1.0608584059e-06 0.999972689184
1.05015256269e-06 0.999972944241
1.0395507426e-06 0.999973197028
1.02905197696e-06 0.999973447562
1.01865530555e-06 0.999973695863
1.00835977668e-06 0.99997394195
9.9816444743e-07 0.999974185841
9.88068382779e-07 0.999974427555
9.78070656243e-07 0.999974667111
9.6817034978e-07 0.999974904526
9.58366553228e-07 0.999975139819
9.4865836453e-07 0.999975373008
9.39044889847e-07 0.99997560411
9.29525243221e-07 0.999975833143
9.20098546575e-07 0.999976060125
9.10763929718e-07 0.999976285073
9.01520530117e-07 0.999976508005
8.92367493011e-07 0.999976728936
8.83303971411e-07 0.999976947886
8.74329125655e-07 0.99997716487
8.65442123743e-07 0.999977379904
8.56642141001e-07 0.999977593007
8.47928360304e-07 0.999977804193
8.39299971744e-07 0.99997801348
8.30756172743e-07 0.999978220883
8.22296167713e-07 0.999978426419
8.13919168396e-07 0.999978630104
8.05624393529e-07 0.999978831953
7.97411069065e-07 0.999979031982
7.89278427504e-07 0.999979230206
7.81225708679e-07 0.999979426642
7.73252158859e-07 0.999979621304
7.65357031418e-07 0.999979814208
7.57539586282e-07 0.999980005368
7.49799090038e-07 0.999980194799
7.42134815934e-07 0.999980382517
7.34546043768e-07 0.999980568536
7.27032059888e-07 0.99998075287
7.19592156861e-07 0.999980935535
7.12225633914e-07 0.999981116544
7.0493179638e-07 0.999981295912
6.97709955921e-07 0.999981473652
6.90559430638e-07 0.999981649779
6.83479544517e-07 0.999981824307
6.76469627758e-07 0.999981997249
6.69529016561e-07 0.999982168619
6.62657053341e-07 0.999982338431
6.55853086173e-07 0.999982506698
6.49116469353e-07 0.999982673433
6.42446562837e-07 0.99998283865
6.35842732355e-07 0.999983002362
6.29304349631e-07 0.999983164582
6.22830791719e-07 0.999983325322
6.16421441779e-07 0.999983484596
6.1007568819e-07 0.999983642415
6.03792924991e-07 0.999983798794
5.97572552108e-07 0.999983953744
5.91413974238e-07 0.999984107277
5.85316602186e-07 0.999984259407
5.79279851531e-07 0.999984410145
5.73303143736e-07 0.999984559502
5.67385905148e-07 0.999984707492
5.61527567444e-07 0.999984854127
5.5572756763e-07 0.999984999417
5.49985347598e-07 0.999985143374
5.44300354566e-07 0.999985286011
5.38672040751e-07 0.999985427339
5.33099863254e-07 0.999985567368
5.27583284282e-07 0.999985706111
5.2212177104e-07 0.999985843579
5.16714795284e-07 0.999985979783
5.11361833988e-07 0.999986114733
5.06062368677e-07 0.999986248441
5.00815885762e-07 0.999986380918
4.95621876317e-07 0.999986512175
4.90479836079e-07 0.999986642221
4.85389265448e-07 0.999986771068
4.80349669374e-07 0.999986898726
4.75360557362e-07 0.999987025206
4.70421443466e-07 0.999987150518
4.65531846072e-07 0.999987274673
4.6069128834e-07 0.999987397679
4.55899297425e-07 0.999987519548
4.51155405146e-07 0.99998764029
4.4645914743e-07 0.999987759914
4.41810064533e-07 0.99998787843
4.37207701043e-07 0.999987995848
4.32651605653e-07 0.999988112178
4.28141331388e-07 0.999988227429
4.23676435157e-07 0.999988341611
4.1925647809e-07 0.999988454733
4.14881025312e-07 0.999988566805
4.10549646279e-07 0.999988677835
4.06261913888e-07 0.999988787833
4.02017405587e-07 0.999988896809
3.97815702158e-07 0.999989004771
3.9365638882e-07 0.999989111727
3.89539054235e-07 0.999989217688
3.85463291064e-07 0.999989322662
3.81428695739e-07 0.999989426657
3.77434868359e-07 0.999989529683
3.73481412796e-07 0.999989631748
3.69567936587e-07 0.99998973286
3.65694051041e-07 0.999989833028
3.61859370801e-07 0.99998993226
3.58063514505e-07 0.999990030564
3.543061039e-07 0.99999012795
3.50586764619e-07 0.999990224424
3.46905125626e-07 0.999990319996
3.43260819213e-07 0.999990414673
3.39653481451e-07 0.999990508463
3.36082751407e-07 0.999990601374
3.3254827192e-07 0.999990693414
3.29049688719e-07 0.999990784591
3.25586651417e-07 0.999990874912
3.22158812294e-07 0.999990964385
3.18765827179e-07 0.999991053017
3.15407355345e-07 0.999991140817
3.1208305884e-07 0.999991227791
3.08792603043e-07 0.999991313947
3.05535656553e-07 0.999991399293
3.02311891076e-07 0.999991483835
2.99120981206e-07 0.999991567581
2.95962604868e-07 0.999991650537
2.9283644265e-07 0.999991732712
2.89742178583e-07 0.999991814112
2.86679499362e-07 0.999991894743
2.83648094679e-07 0.999991974614
2.80647657114e-07 0.99999205373
2.77677882354e-07 0.999992132098
2.74738468753e-07 0.999992209726
2.71829117438e-07 0.99999228662
2.68949532645e-07 0.999992362786
2.66099421053e-07 0.999992438232
2.63278492452e-07 0.999992512963
2.60486459069e-07 0.999992586985
2.57723036023e-07 0.999992660307
2.54987941095e-07 0.999992732933
2.5228089473e-07 0.99999280487
2.49601619928e-07 0.999992876124
2.46949842464e-07 0.999992946702
2.44325290666e-07 0.999993016609
2.41727695194e-07 0.999993085852
2.39156789705e-07 0.999993154437
2.36612310078e-07 0.999993222369
2.34093994744e-07 0.999993289655
2.31601584577e-07 0.9999933563
2.29134823004e-07 0.99999342231
2.26693455896e-07 0.999993487691
2.24277231453e-07 0.999993552449
2.21885900209e-07 0.99999361659
2.19519215361e-07 0.999993680118
2.17176932105e-07 0.99999374304
2.1485880819e-07 0.999993805361
2.12564603586e-07 0.999993867086
2.10294080594e-07 0.999993928222
2.08047003736e-07 0.999993988772
2.05823139754e-07 0.999994048744
2.03622257722e-07 0.999994108141
2.01444128711e-07 0.99999416697
1.99288526348e-07 0.999994225235
1.97155226034e-07 0.999994282942
1.95044005502e-07 0.999994340095
1.92954644596e-07 0.9999943967
1.90886925266e-07 0.999994452761
1.88840631465e-07 0.999994508285
1.86815549363e-07 0.999994563275
1.84811467019e-07 0.999994617737
1.82828174711e-07 0.999994671675
1.80865464605e-07 0.999994725094
1.78923130756e-07 0.999994777999
1.77000969326e-07 0.999994830395
1.75098778588e-07 0.999994882286
1.73216358368e-07 0.999994933677
1.71353510825e-07 0.999994984573
1.69510039671e-07 0.999995034978
1.6768575084e-07 0.999995084897
1.65880451708e-07 0.999995134334
1.64093951871e-07 0.999995183293
1.62326062703e-07 0.999995231779
1.60576597241e-07 0.999995279797
1.58845370413e-07 0.999995327351
1.57132198919e-07 0.999995374444
1.5543690135e-07 0.999995421082
1.5375929785e-07 0.999995467268
1.52099210338e-07 0.999995513006
1.50456462511e-07 0.999995558302
1.48830879843e-07 0.999995603158
1.47222289359e-07 0.999995647579
1.45630519865e-07 0.99999569157
1.44055401607e-07 0.999995735133
1.42496766831e-07 0.999995778273
1.40954449002e-07 0.999995820994
1.39428283585e-07 0.999995863299
1.37918107379e-07 0.999995905194
1.36423758845e-07 0.99999594668
1.34945078001e-07 0.999995987763
1.33481906528e-07 0.999996028446
1.32034087441e-07 0.999996068732
1.30601465309e-07 0.999996108626
1.29183886477e-07 0.999996148131
1.27781198511e-07 0.99999618725
1.26393250643e-07 0.999996225988
1.25019893216e-07 0.999996264348
1.23660978568e-07 0.999996302332
1.2231635993e-07 0.999996339946
1.20985892416e-07 0.999996377192
1.19669432364e-07 0.999996414074
1.18366837443e-07 0.999996450595
1.17077966766e-07 0.999996486758
1.15802680778e-07 0.999996522567
1.14540841478e-07 0.999996558026
1.13292312087e-07 0.999996593137
1.12056957047e-07 0.999996627903
1.10834642242e-07 0.999996662329
1.09625235001e-07 0.999996696416
1.0842860354e-07 0.999996730169
1.07244617964e-07 0.999996763591
1.06073149042e-07 0.999996796684
1.0491406921e-07 0.999996829452
1.03767252013e-07 0.999996861897
1.0263257233e-07 0.999996894023
1.01509906036e-07 0.999996925833
1.00399130565e-07 0.99999695733
9.93001241234e-08 0.999996988517
9.82127666971e-08 0.999997019396
9.71369388258e-08 0.99999704997
9.6072522604e-08 0.999997080243
9.50194013472e-08 0.999997110217
9.3977459148e-08 0.999997139895
9.29465815425e-08 0.99999716928
9.19266550659e-08 0.999997198375
9.09175675856e-08 0.999997227182
8.99192077464e-08 0.999997255704
8.8931465525e-08 0.999997283944
8.79542318977e-08 0.999997311905
8.69873988396e-08 0.999997339588
8.60308596584e-08 0.999997366997
8.50845084388e-08 0.999997394135
8.41482404867e-08 0.999997421003
8.32219518854e-08 0.999997447605
8.23055401611e-08 0.999997473943
8.13989035064e-08 0.99999750002
8.05019412242e-08 0.999997525837
7.96145536164e-08 0.999997551398
7.87366420951e-08 0.999997576705
7.78681089608e-08 0.99999760176
7.7008857291e-08 0.999997626566
7.61587914955e-08 0.999997651125
7.53178165391e-08 0.999997675439
7.44858387192e-08 0.999997699511
7.36627649989e-08 0.999997723344
7.28485032297e-08 0.999997746938
7.20429624845e-08 0.999997770297
7.12460523911e-08 0.999997793423
7.04576836874e-08 0.999997816319
6.96777679998e-08 0.999997838985
6.89062177317e-08 0.999997861425
6.81429461746e-08 0.999997883641
6.73878676194e-08 0.999997905635
6.66408970229e-08 0.999997927408
6.59019502303e-08 0.999997948964
6.51709440858e-08 0.999997970304
6.44477960998e-08 0.99999799143
6.37324246711e-08 0.999998012344
6.30247490863e-08 0.999998033049
6.23246891873e-08 0.999998053546
6.16321658153e-08 0.999998073837
6.09471006996e-08 0.999998093925
6.02694162355e-08 0.999998113811
5.95990353736e-08 0.999998133497
5.89358822856e-08 0.999998152985
5.82798815874e-08 0.999998172277
5.7630958672e-08 0.999998191375
5.69890398205e-08 0.999998210281
5.63540519805e-08 0.999998228997
5.57259227651e-08 0.999998247524
5.51045805652e-08 0.999998265865
5.44899545485e-08 0.99999828402
5.38819746598e-08 0.999998301993
5.32805711773e-08 0.999998319784
5.26856756e-08 0.999998337395
5.20972197604e-08 0.999998354829
5.15151362679e-08 0.999998372087
5.09393583981e-08 0.99999838917
5.03698200927e-08 0.99999840608
4.98064560706e-08 0.99999842282
4.92492017168e-08 0.99999843939
4.86979927494e-08 0.999998455792
4.81527658858e-08 0.999998472029
4.76134582872e-08 0.9999984881
4.70800080032e-08 0.999998504009
4.65523533055e-08 0.999998519757
4.60304335759e-08 0.999998535344
4.55141883071e-08 0.999998550774
4.50035578803e-08 0.999998566047
4.44984833425e-08 0.999998581165
4.39989062961e-08 0.999998596129
4.35047686764e-08 0.999998610941
4.30160133069e-08 0.999998625602
4.25325835662e-08 0.999998640115
4.20544232771e-08 0.999998654479
4.15814769283e-08 0.999998668698
4.11136894529e-08 0.999998682771
4.06510065609e-08 0.999998696701
4.01933742955e-08 0.999998710489
3.97407392549e-08 0.999998724137
3.92930488147e-08 0.999998737645
3.88502506832e-08 0.999998751015
3.84122931241e-08 0.999998764249
3.79791249561e-08 0.999998777347
3.7550695553e-08 0.999998790312
3.71269546218e-08 0.999998803144
3.67078527574e-08 0.999998815845
3.62933406661e-08 0.999998828416
3.58833698311e-08 0.999998840858
3.54778920686e-08 0.999998853173
3.50768597501e-08 0.999998865362
3.46802256912e-08 0.999998877425
3.42879432624e-08 0.999998889365
3.38999662786e-08 0.999998901183
3.35162489984e-08 0.999998912879
3.31367461248e-08 0.999998924455
3.27614129159e-08 0.999998935913
3.23902051846e-08 0.999998947252
3.20230787443e-08 0.999998958475
3.16599904071e-08 0.999998969583
3.13008972075e-08 0.999998980576
3.09457565129e-08 0.999998991456
3.05945262458e-08 0.999999002224
3.02471646618e-08 0.999999012881
2.99036306828e-08 0.999999023429
2.95638833414e-08 0.999999033868
2.92278823366e-08 0.999999044199
2.88955877004e-08 0.999999054423
2.85669597977e-08 0.999999064542
2.82419594377e-08 0.999999074556
2.79205479847e-08 0.999999084467
2.7602687025e-08 0.999999094276
2.72883385888e-08 0.999999103983
2.69774650397e-08 0.99999911359
2.66700292961e-08 0.999999123097
2.63659944988e-08 0.999999132506
2.60653242323e-08 0.999999141818
2.57679824145e-08 0.999999151033
2.54739335181e-08 0.999999160152
2.51831421272e-08 0.999999169177
2.48955733806e-08 0.999999178109
2.46111925284e-08 0.999999186947
2.43299654867e-08 0.999999195694
2.40518585048e-08 0.999999204351
2.37768378319e-08 0.999999212917
2.35048703834e-08 0.999999221394
2.32359234076e-08 0.999999229783
2.2969964486e-08 0.999999238085
2.27069612002e-08 0.9999992463
2.24468820198e-08 0.99999925443
2.21896953034e-08 0.999999262475
2.19353700759e-08 0.999999270437
2.16838752509e-08 0.999999278315
2.14351805194e-08 0.999999286111
2.11892555724e-08 0.999999293826
2.09460706557e-08 0.999999301461
2.07055961265e-08 0.999999309016
2.0467802675e-08 0.999999316491
2.02326615462e-08 0.999999323889
2.00001438744e-08 0.99999933121
1.97702213489e-08 0.999999338453
1.95428659922e-08 0.999999345622
1.93180500485e-08 0.999999352715
1.90957458734e-08 0.999999359733
1.88759264885e-08 0.999999366679
1.86585649153e-08 0.999999373551
1.84436345085e-08 0.999999380352
1.82311089558e-08 0.999999387081
1.8020962167e-08 0.99999939374
1.78131683848e-08 0.999999400328
1.76077019631e-08 0.999999406848
1.7404537811e-08 0.999999413299
1.72036509483e-08 0.999999419682
1.7005016395e-08 0.999999425999
1.68086099483e-08 0.999999432249
1.66144072944e-08 0.999999438433
1.64223844523e-08 0.999999444552
1.62325177744e-08 0.999999450606
1.60447837239e-08 0.999999456597
1.58591590971e-08 0.999999462525
1.56756210234e-08 0.99999946839
1.54941466324e-08 0.999999474193
1.53147136084e-08 0.999999479935
1.5137299525e-08 0.999999485617
1.49618823997e-08 0.999999491239
1.47884405832e-08 0.999999496801
1.46169524262e-08 0.999999502304
1.44473966124e-08 0.999999507749
1.42797519365e-08 0.999999513137
1.41139977483e-08 0.999999518468
1.39501130647e-08 0.999999523742
1.37880777906e-08 0.999999528961
1.36278714979e-08 0.999999534124
1.34694742027e-08 0.999999539232
1.33128661428e-08 0.999999544287
1.31580276674e-08 0.999999549287
1.30049394587e-08 0.999999554235
1.28535823096e-08 0.99999955913
1.27039372355e-08 0.999999563973
1.25559853625e-08 0.999999568765
1.2409708372e-08 0.999999573506
1.22650877232e-08 0.999999578197
1.21221050975e-08 0.999999582837
1.19807428423e-08 0.999999587428
1.18409828609e-08 0.999999591971
1.17028076119e-08 0.999999596465
1.15661997757e-08 0.999999600911
1.14311420329e-08 0.99999960531
1.12976173972e-08 0.999999609662
1.11656088819e-08 0.999999613967
1.10350998339e-08 0.999999618227
1.09060737108e-08 0.999999622441
1.07785143033e-08 0.99999962661
1.06524052912e-08 0.999999630735
1.05277307982e-08 0.999999634815
1.04044749483e-08 0.999999638852
1.02826220871e-08 0.999999642846
1.01621566717e-08 0.999999646797
1.00430634919e-08 0.999999650706
9.92532722677e-09 0.999999654573
9.8089331102e-09 0.999999658399
9.69386604321e-09 0.999999662183
9.58011159291e-09 0.999999665927
9.46765510434e-09 0.999999669631
9.35648225564e-09 0.999999673295
9.24657872492e-09 0.99999967692
9.1379306344e-09 0.999999680506
9.03052388423e-09 0.999999684053
8.92434492972e-09 0.999999687563
8.81938000408e-09 0.999999691034
8.71561556259e-09 0.999999694469
8.61303850463e-09 0.999999697866
8.51163550752e-09 0.999999701227
8.41139358165e-09 0.999999704551
8.31229984843e-09 0.99999970784
8.21434142928e-09 0.999999711094
8.11750588969e-09 0.999999714312
8.02178057313e-09 0.999999717496
7.92715326714e-09 0.999999720645
7.83361164824e-09 0.99999972376
7.74114361501e-09 0.999999726842
7.64973728806e-09 0.99999972989
7.55938089902e-09 0.999999732906
7.47006256852e-09 0.999999735889
7.38177075021e-09 0.99999973884
7.29449423087e-09 0.999999741758
7.20822135314e-09 0.999999744646
7.12294112581e-09 0.999999747502
7.03864244667e-09 0.999999750327
6.95531421346e-09 0.999999753121
6.87294576807e-09 0.999999755885
6.79152634131e-09 0.99999975862
6.71104516403e-09 0.999999761324
6.63149191116e-09 0.999999763999
6.55285614659e-09 0.999999766646
6.47512765628e-09 0.999999769263
6.39829611515e-09 0.999999771852
6.32235164222e-09 0.999999774413
6.24728424548e-09 0.999999776946
6.17308404394e-09 0.999999779452
6.09974137866e-09 0.99999978193
6.02724659071e-09 0.999999784382
5.95559024319e-09 0.999999786806
5.88476278818e-09 0.999999789204
5.8147548998e-09 0.999999791577
5.74555758526e-09 0.999999793923
5.67716151867e-09 0.999999796244
5.60955781825e-09 0.999999798539
5.54273760223e-09 0.999999800809
5.47669187778e-09 0.999999803055
5.4114120962e-09 0.999999805276
5.34688959775e-09 0.999999807473
5.28311572268e-09 0.999999809646
5.22008225534e-09 0.999999811795
5.15778064702e-09 0.99999981392
5.0962027931e-09 0.999999816023
5.03534047791e-09 0.999999818102
4.97518548581e-09 0.999999820158
4.91573015626e-09 0.999999822192
4.85696627361e-09 0.999999824204
4.79888617733e-09 0.999999826194
4.74148220686e-09 0.999999828162
4.68474647963e-09 0.999999830108
4.62867166817e-09 0.999999832033
4.57325022296e-09 0.999999833937
4.51847481653e-09 0.99999983582
4.46433789936e-09 0.999999837682
4.41083247704e-09 0.999999839524
4.35795144416e-09 0.999999841345
4.30568747323e-09 0.999999843147
4.25403368087e-09 0.999999844928
4.20298318371e-09 0.99999984669
4.15252920938e-09 0.999999848433
4.10266487449e-09 0.999999850156
4.0533834067e-09 0.999999851861
4.0046783667e-09 0.999999853546
3.95654309315e-09 0.999999855214
3.90897114677e-09 0.999999856862
3.86195619928e-09 0.999999858493
3.81549181139e-09 0.999999860105
3.76957165482e-09 0.9999998617
3.72418973438e-09 0.999999863277
3.67933972178e-09 0.999999864837
3.63501573286e-09 0.999999866379
3.59121166138e-09 0.999999867904
3.54792162316e-09 0.999999869413
3.50513973402e-09 0.999999870905
3.46286022079e-09 0.99999987238
3.42107731033e-09 0.999999873839
3.37978534048e-09 0.999999875281
3.33897887117e-09 0.999999876708
3.29865212922e-09 0.999999878119
3.25879967455e-09 0.999999879514
3.21941617809e-09 0.999999880894
3.18049619974e-09 0.999999882259
3.14203452145e-09 0.999999883608
3.10402581416e-09 0.999999884942
3.06646497084e-09 0.999999886262
3.02934677343e-09 0.999999887567
2.99266622594e-09 0.999999888857
2.95641833237e-09 0.999999890133
2.92059798568e-09 0.999999891395
2.88520041192e-09 0.999999892642
2.8502207261e-09 0.999999893876
2.81565415428e-09 0.999999895096
2.7814960335e-09 0.999999896302
2.74774147879e-09 0.999999897495
2.71438593824e-09 0.999999898675
2.68142485993e-09 0.999999899842
2.64885369194e-09 0.999999900995
2.61666799339e-09 0.999999902136
2.58486332338e-09 0.999999903264
2.55343513e-09 0.999999904379
2.52237930543e-09 0.999999905482
2.49169151978e-09 0.999999906572
2.46136733217e-09 0.99999990765
2.43140285683e-09 0.999999908717
2.40179365285e-09 0.999999909771
2.37253583446e-09 0.999999910813
2.34362529383e-09 0.999999911844
2.31505803416e-09 0.999999912863
2.28682994763e-09 0.999999913871
2.25893737049e-09 0.999999914867
2.23137619493e-09 0.999999915853
2.2041427572e-09 0.999999916827
2.17723317153e-09 0.99999991779
2.15064366316e-09 0.999999918742
2.12437067937e-09 0.999999919684
2.09841033438e-09 0.999999920615
2.07275929753e-09 0.999999921536
2.04741368304e-09 0.999999922446
2.02237016023e-09 0.999999923346
1.99762517639e-09 0.999999924236
1.97317528983e-09 0.999999925116
1.94901705886e-09 0.999999925986
1.92514704178e-09 0.999999926846
1.90156190794e-09 0.999999927697
1.87825843767e-09 0.999999928538
1.85523330032e-09 0.999999929369
1.83248327623e-09 0.999999930191
1.81000514576e-09 0.999999931004
1.78779568927e-09 0.999999931807
1.76585190914e-09 0.999999932602
1.74417069676e-09 0.999999933387
1.7227489435e-09 0.999999934164
1.70158365176e-09 0.999999934932
1.68067182393e-09 0.999999935691
1.66001046242e-09 0.999999936441
1.63959679167e-09 0.999999937183
1.61942781407e-09 0.999999937917
1.59950064305e-09 0.999999938642
1.57981250304e-09 0.999999939359
1.56036061849e-09 0.999999940068
1.54114232487e-09 0.999999940769
1.52215462457e-09 0.999999941462
1.5033950751e-09 0.999999942147
1.4848609009e-09 0.999999942824
1.46654954847e-09 0.999999943494
1.44845835326e-09 0.999999944156
1.43058465074e-09 0.99999994481
1.41292610945e-09 0.999999945457
1.39548006484e-09 0.999999946097
1.3782439634e-09 0.999999946729
1.36121547367e-09 0.999999947355
1.34439215316e-09 0.999999947973
1.32777155937e-09 0.999999948583
1.31135124981e-09 0.999999949188
1.29512900404e-09 0.999999949785
1.27910249059e-09 0.999999950375
1.26326937799e-09 0.999999950958
1.24762722375e-09 0.999999951535
1.2321741405e-09 0.999999952106
1.21690757471e-09 0.999999952669
1.20182552799e-09 0.999999953227
1.18692566886e-09 0.999999953778
1.17220599893e-09 0.999999954322
1.15766440878e-09 0.999999954861
1.14329867795e-09 0.999999955393
1.12910691907e-09 0.999999955919
1.11508680067e-09 0.999999956439
1.1012365464e-09 0.999999956954
1.08755415784e-09 0.999999957462
1.07403741456e-09 0.999999957964
1.06068465122e-09 0.999999958461
1.0474937584e-09 0.999999958952
1.03446284871e-09 0.999999959437
1.02159003479e-09 0.999999959917
1.00887354026e-09 0.999999960392
9.96311366741e-10 0.99999996086
9.83901848883e-10 0.999999961324
9.71643099312e-10 0.999999961782
9.59533230649e-10 0.999999962235
9.47570688581e-10 0.999999962682
9.35753585729e-10 0.999999963125
9.24080256759e-10 0.999999963562
9.12548925314e-10 0.999999963994
9.01158037081e-10 0.999999964422
8.89905815704e-10 0.999999964844
8.78790706871e-10 0.999999965262
8.67811045246e-10 0.999999965674
8.56965165497e-10 0.999999966082
8.46251513309e-10 0.999999966486
8.35668645394e-10 0.999999966884
8.25214785394e-10 0.999999967278
8.14888601042e-10 0.999999967668
8.04688427003e-10 0.999999968053
7.94612819988e-10 0.999999968433
7.84660336706e-10 0.999999968809
7.74829422845e-10 0.999999969181
7.65118746138e-10 0.999999969548
7.55526863294e-10 0.999999969911
7.46052220002e-10 0.99999997027
7.36693595016e-10 0.999999970625
7.27449434024e-10 0.999999970976
7.1831851578e-10 0.999999971322
7.09299396995e-10 0.999999971665
7.00390856423e-10 0.999999972003
6.91591450774e-10 0.999999972338
6.82899958804e-10 0.999999972669
6.74315048244e-10 0.999999972996
6.65835386826e-10 0.999999973319
6.57459864328e-10 0.999999973638
6.49187148483e-10 0.999999973954
6.41016018044e-10 0.999999974266
6.32945251766e-10 0.999999974574
6.24973628405e-10 0.999999974879
6.17100037736e-10 0.99999997518
6.09323258516e-10 0.999999975478
6.0164218052e-10 0.999999975772
5.94055471481e-10 0.999999976063
5.86562243221e-10 0.99999997635
5.79161274494e-10 0.999999976634
5.71851455078e-10 0.999999976915
5.64631563726e-10 0.999999977192
5.57500823284e-10 0.999999977467
5.50457901483e-10 0.999999977738
5.43501799122e-10 0.999999978005
5.36631517001e-10 0.99999997827
5.29846055919e-10 0.999999978532
5.23144305653e-10 0.99999997879
5.16525267003e-10 0.999999979046
5.09988051789e-10 0.999999979298
5.03531549789e-10 0.999999979548
4.97154872825e-10 0.999999979794
4.90857021695e-10 0.999999980038
4.84637108222e-10 0.999999980279
4.78494022182e-10 0.999999980517
4.72427097442e-10 0.999999980752
4.66435223778e-10 0.999999980985
4.60517513012e-10 0.999999981215
4.54673076966e-10 0.999999981442
4.48901138483e-10 0.999999981666
4.43200698363e-10 0.999999981888
4.37570868428e-10 0.999999982107
4.32010982543e-10 0.999999982323
4.26520041508e-10 0.999999982538
4.21097157144e-10 0.999999982749
4.15741663318e-10 0.999999982958
4.10452671851e-10 0.999999983165
4.05229405587e-10 0.999999983369
4.00070976347e-10 0.99999998357
3.94976717999e-10 0.99999998377
3.89945853385e-10 0.999999983967
3.84977494328e-10 0.999999984161
3.80070974693e-10 0.999999984354
3.75225517324e-10 0.999999984544
3.70440345066e-10 0.999999984731
3.65714791783e-10 0.999999984917
3.61048080322e-10 0.9999999851
3.56439544547e-10 0.999999985282
3.51888518324e-10 0.999999985461
3.47394224498e-10 0.999999985638
3.42955885912e-10 0.999999985813
3.38573058478e-10 0.999999985985
3.34244854017e-10 0.999999986156
3.29970717416e-10 0.999999986325
3.25749982544e-10 0.999999986492
3.21581872242e-10 0.999999986656
3.17465942423e-10 0.999999986819
3.13401526952e-10 0.99999998698
3.09387848674e-10 0.999999987139
3.05424352476e-10 0.999999987296
3.01510483247e-10 0.999999987451
2.97645685876e-10 0.999999987605
2.93829183207e-10 0.999999987756
2.9006053115e-10 0.999999987906
2.86339063571e-10 0.999999988054
2.82664225359e-10 0.9999999882
2.79035461404e-10 0.999999988344
2.75452216592e-10 0.999999988487
2.71913935812e-10 0.999999988628
2.68420063954e-10 0.999999988767
2.64970045905e-10 0.999999988905
2.61563326553e-10 0.999999989041
2.58199350789e-10 0.999999989176
2.54877674521e-10 0.999999989308
2.51597853662e-10 0.99999998944
2.48359111055e-10 0.999999989569
2.45161224655e-10 0.999999989697
2.42003528328e-10 0.999999989824
2.38885466963e-10 0.999999989949
2.35806818516e-10 0.999999990072
2.3276680583e-10 0.999999990195
2.29765206861e-10 0.999999990315
2.26801355474e-10 0.999999990434
2.23874807581e-10 0.999999990552
2.20985230115e-10 0.999999990668
2.18132067964e-10 0.999999990783
2.15314877039e-10 0.999999990897
2.12533324273e-10 0.999999991009
2.09786854555e-10 0.99999999112
2.07075023795e-10 0.999999991229
2.04397498926e-10 0.999999991338
2.01753724838e-10 0.999999991445
1.99143479485e-10 0.99999999155
1.96566096733e-10 0.999999991655
1.9402146556e-10 0.999999991758
1.91508919833e-10 0.999999991859
1.89028237507e-10 0.99999999196
1.8657886347e-10 0.99999999206
1.84160575678e-10 0.999999992158
1.81772930041e-10 0.999999992255
1.79415482471e-10 0.999999992351
1.77088010922e-10 0.999999992445
1.74789960283e-10 0.999999992539
1.7252110851e-10 0.999999992631
1.70281011513e-10 0.999999992723
1.68069336226e-10 0.999999992813
1.65885749581e-10 0.999999992902
1.63729918512e-10 0.99999999299
1.61601398929e-10 0.999999993077
1.59499968788e-10 0.999999993163
1.57425295022e-10 0.999999993248
1.55376933542e-10 0.999999993332
1.53354662302e-10 0.999999993415
1.51358148237e-10 0.999999993497
1.49386947257e-10 0.999999993577
1.47440948339e-10 0.999999993657
1.45519596373e-10 0.999999993736
1.43622891358e-10 0.999999993814
1.4175016716e-10 0.999999993891
1.39901423779e-10 0.999999993967
1.38076217127e-10 0.999999994042
1.36274325158e-10 0.999999994117
1.34495414805e-10 0.99999999419
1.32739153003e-10 0.999999994262
1.31005428727e-10 0.999999994334
1.29293686868e-10 0.999999994405
1.27603927425e-10 0.999999994475
1.25935706308e-10 0.999999994544
1.24288912495e-10 0.999999994612
1.22662990876e-10 0.999999994679
1.21058052471e-10 0.999999994746
1.19473542171e-10 0.999999994811
1.17909237929e-10 0.999999994876
1.16365139746e-10 0.99999999494
1.14840692511e-10 0.999999995004
1.13335785201e-10 0.999999995066
1.11850195772e-10 0.999999995128
1.10383591156e-10 0.999999995189
1.08935860332e-10 0.999999995249
1.0750655921e-10 0.999999995309
1.06095687791e-10 0.999999995368
1.04703024029e-10 0.999999995426
1.03328123835e-10 0.999999995483
1.01970876187e-10 0.99999999554
1.00631059041e-10 0.999999995596
9.9308450352e-11 0.999999995651
9.80029390973e-11 0.999999995706
9.67140811881e-11 0.99999999576
9.54418766241e-11 0.999999995813
9.41859923387e-11 0.999999995866
9.29463173094e-11 0.999999995918
9.17226294916e-11 0.999999995969
9.05145958185e-11 0.99999999602
8.93222162901e-11 0.99999999607
8.81451578394e-11 0.999999996119
8.69833094441e-11 0.999999996168
8.58363380374e-11 0.999999996217
8.47042436192e-11 0.999999996264
8.35866931226e-11 0.999999996311
8.24836865476e-11 0.999999996358
8.13947798051e-11 0.999999996404
8.03199728949e-11 0.999999996449
7.92591547949e-11 0.999999996494
7.82118814158e-11 0.999999996538
7.71782637798e-11 0.999999996582
7.61579688202e-11 0.999999996625
7.51507744923e-11 0.999999996668
7.4156680796e-11 0.99999999671
7.31754656869e-11 0.999999996752
7.22070181425e-11 0.999999996793
7.1251005096e-11 0.999999996833
7.03074265473e-11 0.999999996874
6.9376060452e-11 0.999999996913
6.84566847653e-11 0.999999996952
6.75492994873e-11 0.999999996991
6.66536825733e-11 0.999999997029
6.57697230011e-11 0.999999997067
6.4897198726e-11 0.999999997104
6.40359987258e-11 0.999999997141
6.31859009559e-11 0.999999997177
6.23469054162e-11 0.999999997213
6.15187900621e-11 0.999999997248
6.07015548937e-11 0.999999997283
5.98947558217e-11 0.999999997318
5.90986148907e-11 0.999999997352
5.83126880116e-11 0.999999997386
5.75370862066e-11 0.999999997419
5.67715874311e-11 0.999999997452
5.60159696406e-11 0.999999997484
5.52702328349e-11 0.999999997516
5.45341549696e-11 0.999999997548
5.38077360446e-11 0.999999997579
5.30908650376e-11 0.99999999761
5.23832088817e-11 0.99999999764
5.16847675769e-11 0.999999997671
5.09955411232e-11 0.9999999977
5.0315307476e-11 0.99999999773
4.96438445907e-11 0.999999997759
4.89812634896e-11 0.999999997787
4.83272311058e-11 0.999999997816
4.76818584616e-11 0.999999997843
4.70448124901e-11 0.999999997871
4.64162042135e-11 0.999999997898
4.57957005651e-11 0.999999997925
4.5183412567e-11 0.999999997952
4.45791181747e-11 0.999999997978
4.39827063659e-11 0.999999998004
4.33940661182e-11 0.999999998029
4.28131974317e-11 0.999999998055
4.22398782618e-11 0.99999999808
4.16741086084e-11 0.999999998104
4.11157774494e-11 0.999999998128
4.05647737622e-11 0.999999998152
4.00209865248e-11 0.999999998176
3.94843047147e-11 0.9999999982
3.89546173096e-11 0.999999998223
3.84320353319e-11 0.999999998246
3.79162257147e-11 0.999999998268
3.74071884579e-11 0.99999999829
3.69048125393e-11 0.999999998312
3.64090979588e-11 0.999999998334
3.59199336941e-11 0.999999998355
3.54370977007e-11 0.999999998377
3.49607010008e-11 0.999999998398
3.44905215499e-11 0.999999998418
3.40265593479e-11 0.999999998439
3.35687033726e-11 0.999999998459
3.31168426015e-11 0.999999998479
3.26709770349e-11 0.999999998498
3.22309956502e-11 0.999999998518
3.17967874253e-11 0.999999998537
3.13683523601e-11 0.999999998556
3.094546841e-11 0.999999998574
3.05282465973e-11 0.999999998593
3.01165758998e-11 0.999999998611
2.97102342728e-11 0.999999998629
2.93093327386e-11 0.999999998646
2.89136492526e-11 0.999999998664
2.85232948372e-11 0.999999998681
2.81380474476e-11 0.999999998698
2.7757907084e-11 0.999999998715
2.7382762724e-11 0.999999998732
2.70126143675e-11 0.999999998748
2.66473509924e-11 0.999999998764
2.62869725987e-11 0.99999999878
2.59312571416e-11 0.999999998796
2.55803156435e-11 0.999999998812
2.52340370821e-11 0.999999998827
2.48923104351e-11 0.999999998842
2.45552467248e-11 0.999999998857
2.42225128844e-11 0.999999998872
2.3894219936e-11 0.999999998887
2.35702568574e-11 0.999999998901
2.32507346709e-11 0.999999998916
2.29353203096e-11 0.99999999893
2.26241247958e-11 0.999999998944
2.23170371072e-11 0.999999998957
2.20140572438e-11 0.999999998971
2.17151852056e-11 0.999999998984
2.14201989479e-11 0.999999998998
2.11290984709e-11 0.999999999011
2.08419947967e-11 0.999999999024
2.05585548585e-11 0.999999999036
2.02790007009e-11 0.999999999049
2.00032213016e-11 0.999999999061
1.97309946159e-11 0.999999999073
1.94624316663e-11 0.999999999086
1.91974214303e-11 0.999999999098
1.89360749303e-11 0.999999999109
1.86780590994e-11 0.999999999121
1.84235959821e-11 0.999999999132
1.8172463534e-11 0.999999999144
1.79246617549e-11 0.999999999155
1.76801906449e-11 0.999999999166
1.74390502039e-11 0.999999999177
1.72011294097e-11 0.999999999188
1.696631724e-11 0.999999999198
1.67346136948e-11 0.999999999209
1.65061297963e-11 0.999999999219
1.62806435e-11 0.999999999229
1.60581548059e-11 0.999999999239
1.58386637139e-11 0.999999999249
1.56220592018e-11 0.999999999259
1.54084522919e-11 0.999999999269
1.51976209395e-11 0.999999999279
1.4989676167e-11 0.999999999288
1.4784506952e-11 0.999999999297
1.45821132946e-11 0.999999999307
1.43823841725e-11 0.999999999316
1.41853195856e-11 0.999999999325
1.3990919534e-11 0.999999999334
1.37991840177e-11 0.999999999342
1.36100020143e-11 0.999999999351
1.34232625015e-11 0.99999999936
1.32391875241e-11 0.999999999368
1.30574440149e-11 0.999999999376
1.28782540187e-11 0.999999999385
1.27013954909e-11 0.999999999393
1.25269794538e-11 0.999999999401
1.23548948849e-11 0.999999999409
1.21850307622e-11 0.999999999416
1.20176091301e-11 0.999999999424
1.18522969217e-11 0.999999999432
1.16893161817e-11 0.999999999439
1.15285558877e-11 0.999999999447
1.13699050175e-11 0.999999999454
1.1213363571e-11 0.999999999461
1.10589315483e-11 0.999999999468
1.09066089493e-11 0.999999999475
1.07563957741e-11 0.999999999482
1.06081810003e-11 0.999999999489
1.0461964628e-11 0.999999999496
1.03176356347e-11 0.999999999502
1.0175305043e-11 0.999999999509
1.00349728527e-11 0.999999999515
9.89652804151e-12 0.999999999522
9.75985958718e-12 0.999999999528
9.62507851199e-12 0.999999999534
9.49218481594e-12 0.999999999541
9.36106747673e-12 0.999999999547
9.23161547206e-12 0.999999999553
9.10405084653e-12 0.999999999559
8.97815155554e-12 0.999999999565
8.85402862139e-12 0.99999999957
8.73145999947e-12 0.999999999576
8.61066773439e-12 0.999999999582
8.49142978154e-12 0.999999999587
8.37385716324e-12 0.999999999593
8.25794987946e-12 0.999999999598
8.14348588563e-12 0.999999999603
8.03068722632e-12 0.999999999609
7.91933185695e-12 0.999999999614
7.80953079982e-12 0.999999999619
7.70117303261e-12 0.999999999624
7.59436957765e-12 0.999999999629
7.48900941261e-12 0.999999999634
7.3849815152e-12 0.999999999639
7.28250793003e-12 0.999999999644
7.18125559018e-12 0.999999999649
7.08155756257e-12 0.999999999653
6.98308078029e-12 0.999999999658
6.88604728794e-12 0.999999999662
6.79034606321e-12 0.999999999667
6.69586608382e-12 0.999999999671
6.60271837205e-12 0.999999999676
6.51079190561e-12 0.99999999968
6.4201977068e-12 0.999999999684
6.33082475332e-12 0.999999999689
6.24267304516e-12 0.999999999693
6.15563156003e-12 0.999999999697
6.06992234253e-12 0.999999999701
5.98521232575e-12 0.999999999705
5.9018345766e-12 0.999999999709
5.81945602818e-12 0.999999999713
5.73829872508e-12 0.999999999717
5.658251645e-12 0.99999999972
5.57920376565e-12 0.999999999724
5.50137713162e-12 0.999999999728
5.42454969832e-12 0.999999999732
5.34872146574e-12 0.999999999735
5.27400345618e-12 0.999999999739
5.20028464734e-12 0.999999999742
5.12756503923e-12 0.999999999746
5.05584463184e-12 0.999999999749
4.98512342517e-12 0.999999999752
4.91529039692e-12 0.999999999756
4.8465675917e-12 0.999999999759
4.77873296489e-12 0.999999999762
4.71178651651e-12 0.999999999766
4.64572824654e-12 0.999999999769
4.5806691773e-12 0.999999999772
4.51638726418e-12 0.999999999775
4.45310455177e-12 0.999999999778
4.39071001779e-12 0.999999999781
4.32909263992e-12 0.999999999784
4.26836344047e-12 0.999999999787
4.20841139714e-12 0.99999999979
4.14934753223e-12 0.999999999792
4.09106082344e-12 0.999999999795
4.03355127077e-12 0.999999999798
3.97692989651e-12 0.999999999801
3.92097465607e-12 0.999999999803
3.86590759405e-12 0.999999999806
3.81150666584e-12 0.999999999809
3.75788289375e-12 0.999999999811
3.70503627778e-12 0.999999999814
3.65285579562e-12 0.999999999816
3.60145246958e-12 0.999999999819
3.55071527736e-12 0.999999999821
3.50064421895e-12 0.999999999824
3.45135031665e-12 0.999999999826
3.40272254817e-12 0.999999999828
3.35476091351e-12 0.999999999831
3.30746541266e-12 0.999999999833
3.26083604563e-12 0.999999999835
3.2147617901e-12 0.999999999838
3.1694646907e-12 0.99999999984
3.12461168051e-12 0.999999999842
3.08053582643e-12 0.999999999844
3.03701508386e-12 0.999999999846
2.99416047511e-12 0.999999999848
2.95174995557e-12 0.99999999985
2.91011659215e-12 0.999999999852
2.86892731793e-12 0.999999999854
2.82829315523e-12 0.999999999856
2.78832512635e-12 0.999999999858
2.74891220897e-12 0.99999999986
2.70994338081e-12 0.999999999862
2.67152966416e-12 0.999999999864
2.63378208132e-12 0.999999999866
2.59636756539e-12 0.999999999868
2.55961918327e-12 0.99999999987
2.52331489037e-12 0.999999999871
2.48756570898e-12 0.999999999873
2.45226061679e-12 0.999999999875
2.41751063612e-12 0.999999999877
2.38320474466e-12 0.999999999878
2.34934294241e-12 0.99999999988
2.31603625167e-12 0.999999999882
2.28306262784e-12 0.999999999883
2.25064411552e-12 0.999999999885
2.21866969241e-12 0.999999999886
2.18713935851e-12 0.999999999888
2.15605311382e-12 0.999999999889
2.12541095834e-12 0.999999999891
2.09510186977e-12 0.999999999892
2.06534789271e-12 0.999999999894
2.03592698256e-12 0.999999999895
2.00695016161e-12 0.999999999897
1.97841742988e-12 0.999999999898
1.95021776506e-12 0.9999999999
1.92235116714e-12 0.999999999901
1.89503968073e-12 0.999999999902
1.86795023893e-12 0.999999999904
1.84130488634e-12 0.999999999905
1.81510362296e-12 0.999999999906
1.78912440418e-12 0.999999999908
1.76358927462e-12 0.999999999909
1.73849823426e-12 0.99999999991
1.71362923851e-12 0.999999999911
1.68920433197e-12 0.999999999913
1.66500147003e-12 0.999999999914
1.6412426973e-12 0.999999999915
1.61781699148e-12 0.999999999916
1.59461333027e-12 0.999999999917
1.57185375826e-12 0.999999999918
1.54931623086e-12 0.99999999992
1.52711177037e-12 0.999999999921
1.50535139909e-12 0.999999999922
1.48370205011e-12 0.999999999923
1.46249679034e-12 0.999999999924
1.44151357517e-12 0.999999999925
1.42086342692e-12 0.999999999926
1.40054634556e-12 0.999999999927
1.38045130882e-12 0.999999999928
1.36068933898e-12 0.999999999929
1.34114941375e-12 0.99999999993
1.32183153312e-12 0.999999999931
1.3028467194e-12 0.999999999932
1.28419497258e-12 0.999999999933
1.26576527038e-12 0.999999999934
1.24755761277e-12 0.999999999935
1.22968302207e-12 0.999999999936
1.21191945368e-12 0.999999999936
1.19448895219e-12 0.999999999937
1.17739151761e-12 0.999999999938
1.16040510534e-12 0.999999999939
1.14375175997e-12 0.99999999994
1.1273204592e-12 0.999999999941
1.11100018074e-12 0.999999999942
1.09501296919e-12 0.999999999942
1.07924780224e-12 0.999999999943
1.06370467989e-12 0.999999999944
1.04838360215e-12 0.999999999945
1.03328456902e-12 0.999999999946
1.01840758049e-12 0.999999999946
1.00364161426e-12 0.999999999947
9.89208714941e-13 0.999999999948
9.74886837923e-13 0.999999999948
9.60898027813e-13 0.999999999949
9.47020240005e-13 0.99999999995
9.33364496802e-13 0.999999999951
9.19819775902e-13 0.999999999951
9.06497099606e-13 0.999999999952
8.93396467916e-13 0.999999999953
8.8051788083e-13 0.999999999953
8.67750316047e-13 0.999999999954
8.55204795869e-13 0.999999999955
8.42881320295e-13 0.999999999955
8.30668867025e-13 0.999999999956
8.18678458359e-13 0.999999999956
8.06799071995e-13 0.999999999957
7.95030707934e-13 0.999999999958
7.8359541078e-13 0.999999999958
7.72160113627e-13 0.999999999959
7.61057883381e-13 0.999999999959
7.49955653134e-13 0.99999999996
7.39075467493e-13 0.999999999961
7.28417326457e-13 0.999999999961
7.1775918542e-13 0.999999999962
7.07434111291e-13 0.999999999962
6.97109037162e-13 0.999999999963
6.87006007638e-13 0.999999999963
6.77014000416e-13 0.999999999964
6.67133015497e-13 0.999999999964
6.57474075183e-13 0.999999999965
6.47926157171e-13 0.999999999965
6.38489261462e-13 0.999999999966
6.29163388055e-13 0.999999999966
6.20059559253e-13 0.999999999967
6.11066752754e-13 0.999999999967
6.02073946254e-13 0.999999999968
5.9330318436e-13 0.999999999968
5.8475446707e-13 0.999999999969
5.7620574978e-13 0.999999999969
5.67768054793e-13 0.999999999969
5.59552404411e-13 0.99999999997
5.51336754029e-13 0.99999999997
5.43343148252e-13 0.999999999971
5.35349542474e-13 0.999999999971
5.27577981302e-13 0.999999999971
5.19917442432e-13 0.999999999972
5.12256903562e-13 0.999999999972
5.04818409297e-13 0.999999999973
4.97379915032e-13 0.999999999973
4.90163465372e-13 0.999999999973
4.82947015712e-13 0.999999999974
4.75952610657e-13 0.999999999974
4.68958205602e-13 0.999999999975
4.62074822849e-13 0.999999999975
4.55302462399e-13 0.999999999975
4.48641124251e-13 0.999999999976
4.42090808406e-13 0.999999999976
4.35651514863e-13 0.999999999976
4.2921222132e-13 0.999999999977
4.22994972382e-13 0.999999999977
4.16777723444e-13 0.999999999977
4.10671496809e-13 0.999999999978
4.04676292476e-13 0.999999999978
3.98681088143e-13 0.999999999978
3.92907928415e-13 0.999999999979
3.87134768687e-13 0.999999999979
3.81361608959e-13 0.999999999979
3.75810493836e-13 0.999999999979
3.70259378712e-13 0.99999999998
3.64819285892e-13 0.99999999998
3.59490215374e-13 0.99999999998
3.54161144855e-13 0.999999999981
3.4894309664e-13 0.999999999981
3.43836070726e-13 0.999999999981
3.38840067116e-13 0.999999999981
3.33844063505e-13 0.999999999982
3.28959082196e-13 0.999999999982
3.24074100888e-13 0.999999999982
3.19300141882e-13 0.999999999982
3.14637205179e-13 0.999999999983
3.09974268475e-13 0.999999999983
3.05422354074e-13 0.999999999983
3.00870439673e-13 0.999999999983
2.96429547575e-13 0.999999999984
2.92099677779e-13 0.999999999984
2.87769807983e-13 0.999999999984
2.83550960489e-13 0.999999999984
2.79332112996e-13 0.999999999985
2.75224287805e-13 0.999999999985
2.71116462613e-13 0.999999999985
2.67119659725e-13 0.999999999985
2.63233879139e-13 0.999999999985
2.59348098552e-13 0.999999999986
2.55462317966e-13 0.999999999986
2.51687559683e-13 0.999999999986
2.48023823701e-13 0.999999999986
2.44249065418e-13 0.999999999986
2.40696351739e-13 0.999999999987
2.3714363806e-13 0.999999999987
2.33590924381e-13 0.999999999987
2.30149233005e-13 0.999999999987
2.26707541628e-13 0.999999999987
2.23376872555e-13 0.999999999988
2.20046203481e-13 0.999999999988
2.16826556709e-13 0.999999999988
2.13606909938e-13 0.999999999988
2.10387263166e-13 0.999999999988
2.07278638698e-13 0.999999999988
2.04281036531e-13 0.999999999989
2.01172412062e-13 0.999999999989
1.98174809896e-13 0.999999999989
1.95288230032e-13 0.999999999989
1.92401650168e-13 0.999999999989
1.89515070304e-13 0.999999999989
1.86739512742e-13 0.99999999999
1.8396395518e-13 0.99999999999
1.81188397619e-13 0.99999999999
1.7852386236e-13 0.99999999999
1.75859327101e-13 0.99999999999
1.73194791842e-13 0.99999999999
1.70641278885e-13 0.99999999999
1.68087765928e-13 0.999999999991
1.65534252972e-13 0.999999999991
1.63091762317e-13 0.999999999991
1.60649271663e-13 0.999999999991
1.58317803312e-13 0.999999999991
1.55875312657e-13 0.999999999991
1.53654866608e-13 0.999999999991
1.51323398256e-13 0.999999999991
1.49102952207e-13 0.999999999992
1.46882506158e-13 0.999999999992
1.44662060109e-13 0.999999999992
1.42441614059e-13 0.999999999992
1.40332190313e-13 0.999999999992
1.38222766566e-13 0.999999999992
1.36224365122e-13 0.999999999992
1.34114941375e-13 0.999999999992
1.3211653993e-13 0.999999999992
1.30118138486e-13 0.999999999993
1.28230759344e-13 0.999999999993
1.26343380202e-13 0.999999999993
1.2445600106e-13 0.999999999993
1.22568621919e-13 0.999999999993
1.20681242777e-13 0.999999999993
1.18904885937e-13 0.999999999993
1.17128529098e-13 0.999999999993
1.15352172259e-13 0.999999999993
1.13686837722e-13 0.999999999994
1.11910480882e-13 0.999999999994
1.10245146345e-13 0.999999999994
1.08579811808e-13 0.999999999994
1.06914477271e-13 0.999999999994
1.05360165037e-13 0.999999999994
1.03805852802e-13 0.999999999994
1.02251540568e-13 0.999999999994
1.00697228334e-13 0.999999999994
9.9142916099e-14 0.999999999994
9.7699626167e-14 0.999999999994
9.6256336235e-14 0.999999999994
9.4813046303e-14 0.999999999995
9.3369756371e-14 0.999999999995
9.1926466439e-14 0.999999999995
9.05941988094e-14 0.999999999995
8.91509088774e-14 0.999999999995
8.78186412478e-14 0.999999999995
8.64863736183e-14 0.999999999995
8.52651282912e-14 0.999999999995
8.39328606617e-14 0.999999999995
8.27116153346e-14 0.999999999995
8.1379347705e-14 0.999999999995
8.01581023779e-14 0.999999999995
7.89368570508e-14 0.999999999995
7.78266340262e-14 0.999999999996
7.66053886991e-14 0.999999999996
7.54951656745e-14 0.999999999996
7.42739203474e-14 0.999999999996
7.31636973228e-14 0.999999999996
7.20534742982e-14 0.999999999996
7.1054273576e-14 0.999999999996
6.99440505514e-14 0.999999999996
6.88338275268e-14 0.999999999996
6.78346268046e-14 0.999999999996
6.68354260824e-14 0.999999999996
6.58362253603e-14 0.999999999996
6.48370246381e-14 0.999999999996
6.38378239159e-14 0.999999999996
6.28386231938e-14 0.999999999996
6.19504447741e-14 0.999999999996
6.09512440519e-14 0.999999999996
6.00630656322e-14 0.999999999996
5.91748872125e-14 0.999999999997
5.81756864904e-14 0.999999999997
5.73985303731e-14 0.999999999997
5.65103519534e-14 0.999999999997
5.56221735337e-14 0.999999999997
5.4733995114e-14 0.999999999997
5.39568389968e-14 0.999999999997
5.31796828795e-14 0.999999999997
5.22915044598e-14 0.999999999997
5.15143483426e-14 0.999999999997
5.07371922254e-14 0.999999999997
4.99600361081e-14 0.999999999997
4.91828799909e-14 0.999999999997
4.84057238737e-14 0.999999999997
4.77395900589e-14 0.999999999997
4.69624339416e-14 0.999999999997
4.62963001269e-14 0.999999999997
4.56301663121e-14 0.999999999997
4.48530101949e-14 0.999999999997
4.41868763801e-14 0.999999999997
4.35207425653e-14 0.999999999997
4.28546087505e-14 0.999999999997
4.21884749358e-14 0.999999999998
4.1522341121e-14 0.999999999998
4.09672296087e-14 0.999999999998
4.03010957939e-14 0.999999999998
3.97459842816e-14 0.999999999998
3.90798504668e-14 0.999999999998
3.85247389545e-14 0.999999999998
3.78586051397e-14 0.999999999998
3.73034936274e-14 0.999999999998
3.67483821151e-14 0.999999999998
3.61932706028e-14 0.999999999998
3.56381590905e-14 0.999999999998
3.50830475782e-14 0.999999999998
3.45279360658e-14 0.999999999998
3.39728245535e-14 0.999999999998
3.35287353437e-14 0.999999999998
3.29736238314e-14 0.999999999998
3.25295346215e-14 0.999999999998
3.19744231092e-14 0.999999999998
3.15303338994e-14 0.999999999998
3.0975222387e-14 0.999999999998
3.05311331772e-14 0.999999999998
3.00870439673e-14 0.999999999998
2.96429547575e-14 0.999999999998
2.91988655476e-14 0.999999999998
2.87547763378e-14 0.999999999998
2.83106871279e-14 0.999999999998
2.78665979181e-14 0.999999999998
2.74225087082e-14 0.999999999998
2.69784194984e-14 0.999999999998
2.65343302885e-14 0.999999999998
2.62012633812e-14 0.999999999998
2.57571741713e-14 0.999999999998
2.53130849615e-14 0.999999999998
2.49800180541e-14 0.999999999998
2.46469511467e-14 0.999999999999
2.42028619368e-14 0.999999999999
2.38697950294e-14 0.999999999999
2.34257058196e-14 0.999999999999
2.30926389122e-14 0.999999999999
2.27595720048e-14 0.999999999999
2.24265050974e-14 0.999999999999
2.209343819e-14 0.999999999999
2.17603712827e-14 0.999999999999
2.14273043753e-14 0.999999999999
2.10942374679e-14 0.999999999999
2.07611705605e-14 0.999999999999
2.04281036531e-14 0.999999999999
2.00950367457e-14 0.999999999999
1.97619698383e-14 0.999999999999
1.94289029309e-14 0.999999999999
1.9206858326e-14 0.999999999999
1.88737914186e-14 0.999999999999
1.85407245112e-14 0.999999999999
1.83186799063e-14 0.999999999999
1.79856129989e-14 0.999999999999
1.7763568394e-14 0.999999999999
1.74305014866e-14 0.999999999999
1.72084568817e-14 0.999999999999
1.69864122768e-14 0.999999999999
1.66533453694e-14 0.999999999999
1.64313007645e-14 0.999999999999
1.62092561595e-14 0.999999999999
1.58761892521e-14 0.999999999999
1.56541446472e-14 0.999999999999
1.54321000423e-14 0.999999999999
1.52100554374e-14 0.999999999999
1.49880108324e-14 0.999999999999
1.47659662275e-14 0.999999999999
1.44328993201e-14 0.999999999999
1.42108547152e-14 0.999999999999
1.39888101103e-14 0.999999999999
1.37667655054e-14 0.999999999999
1.36557432029e-14 0.999999999999
1.3433698598e-14 0.999999999999
1.3211653993e-14 0.999999999999
1.29896093881e-14 0.999999999999
1.27675647832e-14 0.999999999999
1.25455201783e-14 0.999999999999
1.24344978758e-14 0.999999999999
1.22124532709e-14 0.999999999999
1.1990408666e-14 0.999999999999
1.1768364061e-14 0.999999999999
1.16573417586e-14 0.999999999999
1.14352971536e-14 0.999999999999
1.13242748512e-14 0.999999999999
1.11022302463e-14 0.999999999999
1.08801856413e-14 0.999999999999
1.07691633389e-14 0.999999999999
1.05471187339e-14 0.999999999999
1.04360964315e-14 0.999999999999
1.02140518266e-14 0.999999999999
1.01030295241e-14 0.999999999999
9.99200722163e-15 0.999999999999
9.7699626167e-15 0.999999999999
9.65894031424e-15 0.999999999999
9.43689570931e-15 0.999999999999
9.32587340685e-15 0.999999999999
9.21485110439e-15 0.999999999999
8.99280649946e-15 0.999999999999
8.881784197e-15 0.999999999999
8.77076189454e-15 0.999999999999
8.65973959208e-15 0.999999999999
8.43769498715e-15 0.999999999999
8.32667268469e-15 0.999999999999
8.21565038223e-15 0.999999999999
8.10462807976e-15 0.999999999999
7.9936057773e-15 1.0
7.88258347484e-15 1.0
7.77156117238e-15 1.0
7.54951656745e-15 1.0
7.43849426499e-15 1.0
7.32747196253e-15 1.0
7.21644966006e-15 1.0
7.1054273576e-15 1.0
6.99440505514e-15 1.0
6.88338275268e-15 1.0
6.77236045021e-15 1.0
6.66133814775e-15 1.0
6.55031584529e-15 1.0
6.43929354283e-15 1.0
6.43929354283e-15 1.0
6.32827124036e-15 1.0
6.2172489379e-15 1.0
6.10622663544e-15 1.0
5.99520433298e-15 1.0
5.88418203051e-15 1.0
5.77315972805e-15 1.0
5.77315972805e-15 1.0
5.66213742559e-15 1.0
5.55111512313e-15 1.0
5.44009282066e-15 1.0
5.3290705182e-15 1.0
5.3290705182e-15 1.0
5.21804821574e-15 1.0
5.10702591328e-15 1.0
4.99600361081e-15 1.0
4.99600361081e-15 1.0
4.88498130835e-15 1.0
4.77395900589e-15 1.0
4.77395900589e-15 1.0
4.66293670343e-15 1.0
4.55191440096e-15 1.0
4.55191440096e-15 1.0
4.4408920985e-15 1.0
4.32986979604e-15 1.0
4.32986979604e-15 1.0
4.21884749358e-15 1.0
4.10782519111e-15 1.0
4.10782519111e-15 1.0
3.99680288865e-15 1.0
3.99680288865e-15 1.0
3.88578058619e-15 1.0
3.88578058619e-15 1.0
3.77475828373e-15 1.0
3.77475828373e-15 1.0
3.66373598126e-15 1.0
3.5527136788e-15 1.0
3.5527136788e-15 1.0
3.44169137634e-15 1.0
3.44169137634e-15 1.0
3.33066907388e-15 1.0
3.33066907388e-15 1.0
3.21964677141e-15 1.0
3.21964677141e-15 1.0
3.21964677141e-15 1.0
3.10862446895e-15 1.0
3.10862446895e-15 1.0
2.99760216649e-15 1.0
2.99760216649e-15 1.0
2.88657986403e-15 1.0
2.88657986403e-15 1.0
2.88657986403e-15 1.0
2.77555756156e-15 1.0
2.77555756156e-15 1.0
2.6645352591e-15 1.0
2.6645352591e-15 1.0
2.6645352591e-15 1.0
2.55351295664e-15 1.0
2.55351295664e-15 1.0
2.44249065418e-15 1.0
2.44249065418e-15 1.0
2.44249065418e-15 1.0
2.33146835171e-15 1.0
2.33146835171e-15 1.0
2.33146835171e-15 1.0
2.22044604925e-15 1.0
2.22044604925e-15 1.0
2.22044604925e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
2.10942374679e-15 1.0
1.99840144433e-15 1.0
1.99840144433e-15 1.0
1.99840144433e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.88737914186e-15 1.0
1.7763568394e-15 1.0
1.7763568394e-15 1.0
1.7763568394e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.66533453694e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.55431223448e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.44328993201e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.33226762955e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.22124532709e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
1.11022302463e-15 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
9.99200722163e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
8.881784197e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
7.77156117238e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
6.66133814775e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
5.55111512313e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
4.4408920985e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
3.33066907388e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
2.22044604925e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
1.11022302463e-16 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0
0.0 1.0


==> figuresAndData/dataForTEsamplingGaussInequality.csv <==
1.0 0.0
0.9942264973081038 1.9245008972987496e-07
0.9884529946162075 1.5396007178389997e-06
0.9826794919243113 5.196152422706623e-06
0.976905989232415 1.2316805742711998e-05
0.9711324865405188 2.4056261216234374e-05
0.9653589838486225 4.156921938165298e-05
0.9595854811567261 6.60103807773473e-05
0.9538119784648299 9.853444594169621e-05
0.9480384757729337 0.00014029611541307912
0.9422649730810374 0.00019245008972987535
0.9364914703891412 0.000256151069430464
0.9307179676972449 0.0003325537550532244
0.9249444650053487 0.00042281284713653594
0.9191709623134524 0.0005280830462187777
0.9133974596215562 0.0006495190528383288
0.9076239569296599 0.0007882755675335688
0.9018504542377637 0.000945507290842877
0.8960769515458673 0.001122368923304633
0.8903034488539711 0.0013200151654572149
0.8845299461620748 0.0015396007178390028
0.8787564434701786 0.001782280280988375
0.8729829407782823 0.002049208555443712
0.8672094380863861 0.0023415402417433927
0.8614359353944898 0.002660430040425795
0.8556624327025936 0.0030070326520293005
0.8498889300106973 0.0033825027770922876
0.844115427318801 0.003787995116153137
0.8383419246269048 0.004224664369750221
0.8325684219350085 0.0046936652384219285
0.8267949192431123 0.00519615242270663
0.821021416551216 0.005733280623142716
0.8152479138593197 0.006306204540268554
0.8094744111674235 0.006916078874622529
0.8037009084755272 0.00756405832674302
0.797927405783631 0.008251297597168403
0.7921539030917347 0.008978951386437058
0.7863804003998385 0.009748174395087371
0.7806068977079422 0.010560121323657714
0.774833395016046 0.01141594687268647
0.7690598923241496 0.012316805742712022
0.7632863896322534 0.013263852634272738
0.7575128869403571 0.014258242247907
0.7517393842484609 0.015301129284153192
0.7459658815565646 0.016393668443549697
0.7401923788646684 0.017537014426634887
0.7344188761727721 0.01873232193394714
0.7286453734808759 0.01998074566602484
0.7228718707889796 0.02128344032340636
0.7170983680970834 0.02264156060663009
0.7113248654051871 0.024056261216234404
0.7055513627132908 0.02552869685275769
0.6997778600213946 0.0270600222167383
0.6940043573294983 0.02865139200871465
0.688230854637602 0.030303960929225087
0.6824573519457058 0.032018883678808
0.6766838492538095 0.033797314958001784
0.6709103465619133 0.0356404094673448
0.665136843870017 0.03754932190737542
0.6593633411781208 0.03952520697863205
0.6535898384862245 0.041569219381653054
0.6478163357943283 0.04368251381697681
0.6420428331024319 0.045866244985141726
0.6362693304105358 0.04812156758668611
0.6304958277186394 0.05044963632214843
0.6247223250267433 0.052851605892066986
0.6189488223348469 0.05532863099698023
0.6131753196429507 0.057881866337426494
0.6074018169510544 0.06051246661394416
0.6016283142591582 0.0632215865270716
0.5958548115672619 0.06601038077734722
0.5900813088753657 0.06888000406530939
0.5843078061834694 0.07183161109149647
0.5785343034915732 0.07486635655644687
0.572760800799677 0.07798539516069897
0.5669872981077806 0.08118988160479114
0.5612137954158845 0.08448097058926171
0.5554402927239881 0.08785981681464915
0.5496667900320918 0.09132757498149177
0.5438932873401956 0.09488539979032799
0.5381197846482993 0.09853444594169616
0.5323462819564031 0.10227586813613465
0.5265727792645067 0.1061108210741819
0.5207992765726106 0.1100404594563762
0.5150257738807144 0.11406593798325597
0.5092522711888181 0.11818841135535964
0.5034787684969217 0.12240903427322554
0.4977052658050256 0.12672896143739204
0.49193176311312925 0.13114934754839758
0.486158260421233 0.13567134730678046
0.48038475772933675 0.1402961154130791
0.4746112550374405 0.14502480656783184
0.46883775234554426 0.14985857547157713
0.463064249653648 0.15479857682485332
0.45729074696175176 0.15984596532819872
0.4515172442698554 0.16500189568215184
0.44574374157795926 0.1702675225872509
0.439970238886063 0.17564400074403444
0.43419673619416677 0.18113248485304073
0.4284232335022705 0.1867341296148082
0.42264973081037416 0.19245008972987526
0.4168762281184779 0.19828151989878023
0.41110272542658166 0.20422957482206147
0.4053292227346854 0.21029540920025738
0.39955572004278916 0.21648017773390643
0.3937822173508929 0.22278503512354686
0.38800871465899667 0.22921113606971716
0.3822352119671003 0.23575963527295563
0.37646170927520406 0.2424316874338007
0.3706882065833078 0.2492284472527907
0.36491470389141156 0.256151069430464
0.3591412011995153 0.2632007086673591
0.35336769850761907 0.27037851966401427
0.3475941958157228 0.27768565712096793
0.34182069312382657 0.2851232757387584
0.3360471904319302 0.29269253021792413
0.33029462280354077 0.30038518518518514
0.32467268934505406 0.3081518518518518
0.3191930798940279 0.31598518518518515
0.31385103060832176 0.32388518518518516
0.30864197530864196 0.33185185185185184
0.3035615357178092 0.3398851851851852
0.2986055122577563 0.3479851851851852
0.2937698753681304 0.35615185185185183
0.2890507573129842 0.36438518518518526
0.2844444444444444 0.37268518518518523
0.27994736989445984 0.3810518518518518
0.27555610666776886 0.38948518518518516
0.2712673611111111 0.39798518518518516
0.2670779667354392 0.4065518518518519
0.2629848783694937 0.4151851851851852
0.25898516662458154 0.4238851851851853
0.2550760126517702 0.43265185185185195
0.251254703173975 0.4414851851851852
0.24751862577658967 0.4503851851851853
0.24386526444139608 0.4593518518518519
0.2402921953094963 0.46838518518518535
0.2367970826599416 0.47748518518518523
0.23337767509160068 0.486651851851852
0.23003180189661215 0.4958851851851854
0.2267573696145124 0.5051851851851853
0.22355235875682536 0.5145518518518518
0.2204148206925434 0.5239851851851852
0.21734287468553204 0.5334851851851851
0.2143347050754458 0.5430518518518518
0.21138855859426608 0.5526851851851852
0.2085027418110548 0.5623851851851851
0.20567561869797052 0.5721518518518518
0.20290560831101373 0.5819851851851852
0.20019118257936327 0.5918851851851852
0.19753086419753085 0.6018518518518519
0.1949232246149048 0.6118851851851852
0.19236688211757463 0.6219851851851852
0.18986049999762672 0.6321518518518519
0.1874027848053822 0.6423851851851852
0.18499248468030985 0.6526851851851853
0.18262838775659285 0.6630518518518519
0.18030932063955712 0.6734851851851852
0.17803414694938488 0.6839851851851854
0.17580176592873872 0.694551851851852
0.17361111111111108 0.7051851851851854
0.1714611490468903 0.7158851851851853
0.16935087808430282 0.726651851851852
0.16727932720254596 0.7374851851851854
0.16524555489457332 0.7483851851851854
0.1632486480971329 0.759351851851852
0.1612877211657876 0.7703851851851853
0.15936191489276935 0.7814851851851851
0.15747039556563366 0.7926518518518517
0.1556123540647892 0.803885185185185
0.15378700499807768 0.8151851851851851
0.15199358587067624 0.8265518518518518
0.15023135628868456 0.837985185185185
0.1484995971948426 0.8494851851851852
0.146797610134907 0.853202389865093
0.14512471655328799 0.854875283446712
0.14348025711662074 0.8565197428833793
0.14186359106401236 0.8581364089359876
0.1402740955827687 0.8597259044172313
0.13871116520846552 0.8612888347915345
0.1371742112482853 0.8628257887517147
0.13566266122659393 0.8643373387734061
0.1341759583517825 0.8658240416482175
0.13271356100344722 0.8672864389965528
0.1312749422390254 0.8687250577609746
0.12985958931904876 0.8701404106809513
0.12846700325021515 0.8715329967497849
0.1270966983455187 0.8729033016544813
0.12574820180071422 0.8742517981992858
0.12442105328642657 0.8755789467135734
0.12311480455524774 0.8768851954447523
0.12182901906319574 0.8781709809368042
0.12056327160493828 0.8794367283950617
0.11931714796221227 0.8806828520377877
0.11809024456489649 0.8819097554351035
0.11688216816421945 0.8831178318357805
0.1156925355176084 0.8843074644823916
0.1145209730847083 0.8854790269152917
0.11336711673412009 0.8866328832658799
0.11223061146042888 0.8877693885395711
0.1111111111111111 0.8888888888888888
0.11000827812292872 0.8899917218770713
0.10892178326743564 0.8910782167325644
0.10785130540523777 0.8921486945947622
0.10679653124866503 0.8932034687513349
0.10575715513252695 0.8942428448674731
0.10473287879263936 0.8952671212073606
0.10372341115182256 0.8962765888481774
0.10272846811308349 0.8972715318869166
0.1017477723597089 0.8982522276402911
0.10078105316200553 0.8992189468379945
0.09982804619043698 0.900171953809563
0.09888849333491553 0.9011115066650844
0.09796214253001928 0.9020378574699808
0.09704874758591239 0.9029512524140876
0.09614806802475813 0.9038519319752418
0.09525986892242035 0.9047401310775797
0.09438392075526013 0.9056160792447399
0.09351999925184 0.90648000074816
0.09266788524935769 0.9073321147506423
0.09182736455463726 0.9081726354453628
0.0909982278095134 0.9090017721904866
0.09018027036045052 0.9098197296395495
0.08937329213224565 0.9106267078677543
0.0885770975056689 0.9114229024943311
0.0877914951989026 0.9122085048010974
0.08701629815264397 0.912983701847356
0.0862513234187437 0.9137486765812564
0.08549639205225537 0.9145036079477447
0.08475132900677798 0.915248670993222
0.08401596303297625 0.9159840369670238
0.08329012658016986 0.9167098734198301
0.08257365570088519 0.9174263442991148
0.0818663899582686 0.9181336100417314
0.08116817233626351 0.9188318276637365
0.08047884915245712 0.9195211508475429
0.07979826997350697 0.9202017300264931
0.07912628753305993 0.92087371246694
0.07846275765208044 0.9215372423479196
0.07780753916150704 0.9221924608384929
0.07716049382716049 0.9228395061728395
0.07652148627682795 0.923478513723172
0.0758903839294523 0.9241096160705478
0.07526705692635682 0.9247329430736432
0.07465137806443907 0.9253486219355609
0.07404322273126936 0.9259567772687306
0.0734424688420326 0.9265575311579675
0.0728489967782531 0.9271510032217469
0.07226268932824605 0.9277373106717539
0.07168343162923893 0.928316568370761
0.0711111111111111 0.9288888888888889
0.07054561744169843 0.9294543825583016
0.06998684247361496 0.930013157526385
0.06943468019254236 0.9305653198074576
0.06888902666694222 0.9311109733330578
0.06834977999914561 0.9316502200008544
0.06781684027777778 0.9321831597222222
0.0672901095314758 0.9327098904685243
0.0667694916838598 0.9332305083161402
0.06625489250971876 0.9337451074902813
0.06574621959237342 0.9342537804076265
0.06524338228218089 0.9347566177178191
0.06474629165614539 0.9352537083438546
0.06425486047860234 0.9357451395213977
0.06376900316294255 0.9362309968370575
0.06328863573434595 0.936711364265654
0.06281367579349376 0.9371863242065063
0.06234404248123055 0.9376559575187694
0.06187965644414742 0.9381203435558526
0.06142043980105919 0.9385795601989408
0.06096631611034902 0.939033683889651
0.06051721033815504 0.939482789661845
0.060073048827374076 0.9399269511726259
0.0596337592674589 0.940366240732541
0.0591992706649854 0.9408007293350146
0.05876951331496785 0.9412304866850322
0.05834441877290017 0.9416555812270998
0.05792391982750256 0.9420760801724974
0.05750795047415304 0.942492049525847
0.05709644588898453 0.9429035541110155
0.0566893424036281 0.9433106575963719
0.056286577480584646 0.9437134225194154
0.05588808968920634 0.9441119103107937
0.055493818682271524 0.9445061813177285
0.05510370517313585 0.9448962948268641
0.054717690913443445 0.9452823090865565
0.05433571867138301 0.945664281328617
0.05395773221047292 0.946042267789527
0.05358367626886145 0.9464163237311386
0.053213496539127214 0.9467865034608728
0.05284713964856652 0.9471528603514334
0.05248455313995399 0.947515446860046
0.0521256854527637 0.9478743145472363
0.05177048590483807 0.948229514095162
0.05141890467449263 0.9485810953255074
0.051070892783044455 0.9489291072169556
0.05072640207775343 0.9492735979222465
0.05038538521516448 0.9496146147848356
0.05004779564484082 0.9499522043551591
0.04971358759347707 0.9502864124065229
0.04938271604938271 0.9506172839506173
0.04905513674732557 0.9509448632526745
0.0487308061537262 0.9512691938462738
0.04840968145219362 0.9515903185478064
0.04809172052939366 0.9519082794706063
0.047776881961241 0.952223118038759
0.04746512499940668 0.9525348750005933
0.04715640955813264 0.9528435904418674
0.04685069620134555 0.9531493037986545
0.04654794613006195 0.953452053869938
0.04624812117007746 0.9537518788299225
0.04595118375993264 0.9540488162400673
0.04565709693914821 0.9543429030608518
0.045365824336723294 0.9546341756632767
0.04507733015988928 0.9549226698401108
0.04479157918311357 0.9552084208168864
0.04450853673734622 0.9554914632626538
0.04422816869950387 0.9557718313004961
0.04395044148218468 0.9560495585178154
0.043675322023608694 0.9563246779763913
0.04340277777777777 0.9565972222222222
0.043132776704849954 0.9568672232951501
0.042865287261722576 0.9571347127382774
0.042600278392819296 0.9573997216071807
0.042337719521075706 0.9576622804789243
0.042077580539118996 0.957922419460881
0.04181983180063649 0.9581801681993635
0.04156444411192889 0.9584355558880711
0.04131138872364333 0.9586886112763566
0.0410606373226822 0.9589393626773178
0.04081216202428323 0.9591878379757168
0.040565935364266885 0.9594340646357331
0.0403219302914469 0.9596780697085531
0.04008012016020024 0.9599198798397998
0.03984047872319234 0.9601595212768077
0.039602980124254346 0.9603970198757457
0.039367598891408416 0.9606324011085916
0.039134309930037636 0.9608656900699624
0.0389030885161973 0.9610969114838027
0.03867391029006399 0.961326089709936
0.03844675124951942 0.9615532487504805
0.03822158774386567 0.9617784122561344
0.03799839646766906 0.9620016035323309
0.03777715445472927 0.9622228455452707
0.03755783907217114 0.9624421609278289
0.03734042801465611 0.9626595719853439
0.03712489929871065 0.9628751007012893
0.036911231257168844 0.9630887687428311
0.03669940253372675 0.9633005974662733
0.03648939207760563 0.9635106079223944
0.036281179138321996 0.963718820861678
0.03607474326056155 0.9639252567394384
0.035870064279155185 0.9641299357208448
0.03566712231415422 0.9643328776858457
0.03546589776600309 0.9645341022339969
0.03526637131080693 0.9647336286891931
0.03506852389569218 0.9649314761043079
0.034872336734257964 0.9651276632657421
0.03467779130211638 0.9653222086978837
0.03448486933251949 0.9655151306674805
0.034293552812071325 0.9657064471879286
0.03410382397652293 0.9658961760234771
0.03391566530664848 0.9660843346933515
0.03372905952420102 0.966270940475799
0.033543989587945626 0.9664560104120544
0.03336043868976877 0.9666395613102312
0.033178390250861806 0.9668216097491382
0.0329978279179773 0.9670021720820227
0.03281873555975635 0.9671812644402437
0.0326410972631256 0.9673589027368744
0.03246489732976219 0.9675351026702378
0.03229012027262548 0.9677098797273745
0.03211675081255379 0.9678832491874462
0.03194477387492503 0.968055226125075
0.031774174586379676 0.9682258254136203
0.03160493827160494 0.9683950617283951
0.031437050450178555 0.9685629495498215
0.03127049683347131 0.9687295031665287
0.03110526332160664 0.9688947366783933
0.030941336000476497 0.9690586639995235
0.030778701138811936 0.969221298861188
0.030617345185307652 0.9693826548146923
0.030457254765798934 0.969542745234201
0.030298416680490315 0.9697015833195097
0.03014081790123457 0.9698591820987654
0.029984445568861148 0.9700155544311388
0.029829286990553067 0.9701707130094469
0.02967532963727102 0.970324670362729
0.029522561141224122 0.9704774388587759
0.029370969293385875 0.9706290307066141
0.029220542041054863 0.9707794579589452
0.029071267485458914 0.970928732514541
0.0289231338794021 0.9710768661205978
0.028776129624953503 0.9712238703750465
0.028630243271177074 0.971369756728823
0.02848546351190158 0.9715145364880984
0.028341779183530022 0.97165822081647
0.02819917926288755 0.9718008207371125
0.02805765286510722 0.9719423471348928
0.02791718924155278 0.9720828107584473
0.027777777777777776 0.9722222222222222
0.027639407991520232 0.9723605920084798
0.02750206953073218 0.9724979304692678
0.027365752171643467 0.9726342478283565
0.02723044581685891 0.972769554183141
0.02709614049348846 0.9729038595065116
0.026962826351309442 0.9730371736486906
0.026830493660960485 0.9731695063390395
0.02669913281216626 0.9733008671878337
0.02656873431199266 0.9734312656880073
0.02643928878313174 0.9735607112168683
0.02631078696221573 0.9736892130377842
0.02618321969815984 0.9738167803018402
0.02605657795053289 0.9739434220494672
0.02593085278795564 0.9740691472120444
0.025806035386526018 0.974193964613474
0.025682117028270873 0.9743178829717292
0.025559089099623577 0.9744409109003764
0.025436943089927225 0.9745630569100727
0.025315670589962713 0.9746843294100372
0.025195263290501382 0.9748047367094986
0.025075712980881647 0.9749242870191184
0.024957011547609244 0.9750429884523908
0.02483915097298059 0.9751608490270194
0.024722123333728883 0.9752778766662711
0.024605920799692423 0.9753940792003076
0.02449053563250482 0.9755094643674952
0.024375960184306628 0.9756240398156933
0.024262186896478098 0.9757378131035219
0.024149208298392445 0.9758507917016076
0.024037017006189532 0.9759629829938105
0.023925605721569345 0.9760743942784307
0.023814967230605086 0.976185032769395
0.02370509440257532 0.9762949055974247
0.023595980188815032 0.976404019811185
0.023487617621585112 0.9765123823784149
0.02337999981296 0.97662000018704
0.023273119953733035 0.976726880046267
0.023166971312339423 0.9768330286876605
0.02306154723379624 0.9769384527662037
0.022956841138659315 0.9770431588613406
0.022852846521996716 0.9771471534780033
0.02274955695237835 0.9772504430476217
0.022646966070881607 0.9773530339291184
0.02254506759011263 0.9774549324098873
0.022443855293242995 0.977556144706757
0.022343323033061413 0.9776566769669386
0.022243464731040365 0.9777565352689597
0.022144274376417226 0.9778557256235828
0.022045746025289775 0.9779542539747103
0.02194787379972565 0.9780521262002744
0.02185065188688573 0.9781493481131143
0.021754074538160993 0.978245925461839
0.021658136068322755 0.9783418639316772
0.021562830854685924 0.9784371691453141
0.021468153336285205 0.9785318466637148
0.021374098013063843 0.9786259019869361
0.02128065944507488 0.9787193405549252
0.021187832251694495 0.9788121677483055
0.02109561111084742 0.9789043888891525
0.02100399075824406 0.9789960092417559
0.02091296598662929 0.9790870340133707
0.020822531645042466 0.9791774683549576
0.020732682638088737 0.9792673173619113
0.020643413925221298 0.9793565860747787
0.020554720520034427 0.9794452794799656
0.02046659748956715 0.9795334025104329
0.020379039953617305 0.9796209600463827
0.02029204308406588 0.9797079569159342
0.0202056021042114 0.9797943978957886
0.02011971228811428 0.9798802877118857
0.020034368959950796 0.9799656310400492
0.019949567493376744 0.9800504325066233
0.019865303310900435 0.9801346966890996
0.019781571883264983 0.980218428116735
0.019698368728839642 0.9803016312711603
0.01961568941302011 0.9803843105869798
0.019533529547637634 0.9804664704523623
0.01945188479037676 0.9805481152096233
0.019370750844201534 0.9806292491557984
0.019290123456790122 0.9807098765432098
0.019209998419977625 0.9807900015800224
0.019130371569206987 0.9808696284307931
0.019051238782987815 0.9809487612170121
0.018972595982363075 0.9810274040176369
0.018894439130383432 0.9811055608696165
0.018816764231589206 0.9811832357684108
0.018739567331499663 0.9812604326685004
0.018662844516109767 0.9813371554838902
0.018586591911394 0.981413408088606
0.01851080568281734 0.9814891943171826
0.018435482034853196 0.9815645179651468
0.01836061721050815 0.9816393827894918
0.018286207490853468 0.9817137925091466
0.018212249194563275 0.9817877508054367
0.018138738677459215 0.9818612613225408
0.01806567233206151 0.9819343276679385
0.0179930465871464 0.9820069534128536
0.017920857907309733 0.9820791420926903
0.01784910279253675 0.9821508972074633
0.017777777777777774 0.9822222222222222
0.017706879432529927 0.9822931205674701
0.017636404360424608 0.9823635956395754
0.017566349198820767 0.9824336508011793
0.01749671061840374 0.9825032893815963
0.017427485322789704 0.9825725146772103
0.01735867004813559 0.9826413299518644
0.01729026156275435 0.9827097384372456
0.017222256666735554 0.9827777433332644
0.017154652191571147 0.9828453478084288
0.017087444999786403 0.9829125550002136
0.0170206319845759 0.9829793680154241
0.016954210069444444 0.9830457899305556
0.016888176207852917 0.9831118237921471
0.01682252738286895 0.9831774726171311
0.016757260606822297 0.9832427393931777
0.01669237292096495 0.9833076270790351
0.01662786139513577 0.9833721386048643
0.01656372312742969 0.9834362768725703
0.0164999552438714 0.9835000447561286
0.016436554898093356 0.9835634451019066
0.016373519271018173 0.9836264807289818
0.016310845570545223 0.9836891544294548
0.016248531031241454 0.9837514689687585
0.016186572914036346 0.9838134270859636
0.016124968505920885 0.9838750314940791
0.016063715119650584 0.9839362848803495
0.016002810093452405 0.9839971899065476
0.015942250790735638 0.9840577492092644
0.015882034599806475 0.9841179654001935
0.01582215893358649 0.9841778410664135
0.01576262122933471 0.9842373787706653
0.01570341894837344 0.9842965810516265
0.015644549575817592 0.9843554504241824
0.015586010620307638 0.9844139893796924
0.015527799613745981 0.984472200386254
0.015469914111036855 0.9845300858889632
0.015412351689829504 0.9845876483101705
0.015355109950264798 0.9846448900497352
0.015298186514725079 0.984701813485275
0.015241579027587255 0.9847584209724127
0.015185285154979121 0.9848147148450209
0.01512930258453876 0.9848706974154613
0.015073629025177105 0.9849263709748229
0.015018262206843519 0.9849817377931565
0.014963199880294398 0.9850368001197056
0.014908439816864724 0.9850915601831353
0.014853979808242547 0.9851460201917575
0.01479981766624635 0.9852001823337536
0.014745951222605245 0.9852540487773948
0.014692378328741963 0.9853076216712581
0.014639096855558593 0.9853609031444414
0.014586104693225042 0.9854138953067749
0.014533399750970195 0.9854666002490298
0.01448097995687564 0.9855190200431243
0.014428843257672087 0.9855711567423279
0.01437698761853826 0.9856230123814618
0.014325411022902391 0.9856745889770976
0.014274111472246132 0.9857258885277539
0.014223086985910965 0.985776913014089
0.014172335600907025 0.985827664399093
0.014121855371724302 0.9858781446282757
0.014071644370146161 0.9859283556298538
0.01402170068506524 0.9859782993149347
0.013972022422301585 0.9860279775776984
0.013922607704423037 0.986077392295577
0.013873454670567881 0.9861265453294321
0.013824561476269622 0.9861754385237304
0.013775926293283962 0.986224073706716
0.013727547309417883 0.9862724526905822
0.013679422728360861 0.9863205772716391
0.01363155076951808 0.986368449230482
0.013583929667845752 0.9864160703321543
0.013536557673688415 0.9864634423263116
0.01348943305261823 0.9865105669473818
0.013442554085276202 0.9865574459147238
0.013395919067215363 0.9866040809327846
0.01334952630874584 0.9866504736912541
0.013303374134781804 0.9866966258652182
0.01325746088469025 0.9867425391153097
0.01321178491214163 0.9867882150878584
0.013166344584962254 0.9868336554150378
0.013121138284988497 0.9868788617150115
0.013076164407922716 0.9869238355920773
0.013031421363190925 0.9869685786368091
0.012986907573802156 0.9870130924261978
0.012942621476209518 0.9870573785237905
0.012898561520172866 0.9871014384798271
0.012854726168623157 0.9871452738313768
0.012811113897528386 0.9871888861024716
0.012767723195761114 0.9872322768042389
0.012724552564967588 0.9872754474350324
0.012681600519438358 0.9873183994805617
0.012638865585980466 0.9873611344140195
0.01259634630379112 0.9874036536962089
0.01255404122433287 0.9874459587756671
0.012511948911210205 0.9874880510887898
0.012470067940047656 0.9875299320599523
0.012428396898369267 0.9875716031016307
0.012386934385479538 0.9876130656145204
0.012345679012345678 0.9876543209876543
0.012304629401481294 0.9876953705985188
0.012263784186831392 0.9877362158131686
0.012223142013658749 0.9877768579863413
0.01218270153843155 0.9878172984615684
0.012142461428712368 0.9878575385712877
0.012102420363048405 0.9878975796369516
0.012062577030863006 0.987937422969137
0.012022930132348415 0.9879770698676515
0.011983478378359754 0.9880165216216402
0.01194422049031025 0.9880557795096897
0.01190515520006762 0.9880948447999324
0.01186628124985167 0.9881337187501483
0.01182759739213305 0.988172402607867
0.01178910238953316 0.9882108976104669
0.011750795014725214 0.9882492049852748
0.011712674050336387 0.9882873259496636
0.01167473828885112 0.9883252617111489
0.011636986532515487 0.9883630134674846
0.011599417593242642 0.9884005824067573
0.011562030292519366 0.9884379697074807
0.011524823461313616 0.9884751765386863
0.01148779593998316 0.9885122040600168
0.0114509465781852 0.9885490534218148
0.011414274234787053 0.988585725765213
0.011377777777777778 0.9886222222222222
0.011341456084180824 0.9886585439158192
0.011305308039967652 0.9886946919600323
0.01126933253997232 0.9887306674600277
0.011233528487806987 0.988766471512193
0.011197894795778393 0.9888021052042216
0.011162430384805251 0.9888375696151948
0.011127134184336555 0.9888728658156635
0.011092005132270773 0.9889079948677292
0.011057042174875967 0.988942957825124
0.011022244266710753 0.9889777557332893
0.01098761037054617 0.9890123896294538
0.01095313945728837 0.9890468605427116
0.010918830505902173 0.9890811694940979
0.010884682503335472 0.9891153174966645
0.010850694444444442 0.9891493055555556
0.010816865331919568 0.9891831346680804
0.010783194176212488 0.9892168058237875
0.010749679995463637 0.9892503200045364
0.010716321815430644 0.9892836781845693
0.010683118669417568 0.9893168813305824
0.010650069598204824 0.9893499304017952
0.01061717364997992 0.9893828263500201
0.010584429880268927 0.989415570119731
0.01055183735186869 0.9894481626481313
0.010519395134779749 0.9894806048652203
0.010487102306140014 0.98951289769386
0.010454957950159122 0.9895450420498408
0.010422961158053521 0.9895770388419465
0.010391111027982222 0.9896088889720178
0.010359406664983263 0.9896405933350167
0.010327847180910833 0.9896721528190892
0.010296431694373076 0.9897035683056269
0.01026515933067055 0.9897348406693295
0.010234029221735337 0.9897659707782647
0.010203040506070807 0.9897969594939292
0.010172192328692015 0.989827807671308
0.010141483841066721 0.9898585161589333
0.010110914201057045 0.989889085798943
0.010080482572861725 0.9899195174271382
0.010050188126959 0.989949811873041
0.01002003004005006 0.98997996995995
0.009990007495003122 0.9900099925049969
0.009960119680798084 0.9900398803192019
0.00993036579247174 0.9900696342075282
0.009900745031063586 0.9900992549689364
0.009871256603562192 0.9901287433964379
0.009841899722852104 0.9901581002771479
0.00981267360766134 0.9901873263923386
0.009783577482509409 0.9902164225174905
0.009754610577655844 0.9902453894223442
0.009725772129049326 0.9902742278709507
0.00969706137827727 0.9903029386217227
0.009668477572515998 0.990331522427484
0.009640019964481345 0.9903599800355186
0.009611687812379855 0.9903883121876201
0.00958348037986041 0.9904165196201395
0.009555396935966418 0.9904446030640336
0.009527436755088424 0.9904725632449116
0.009499599116917265 0.9905004008830828
0.009471883306397663 0.9905281166936023
0.009444288613682317 0.9905557113863177
0.009416814334086443 0.9905831856659135
0.009389459768042785 0.9906105402319572
0.009362224221057092 0.9906377757789429
0.009335107003664028 0.990664892996336
0.00930810743138354 0.9906918925686165
0.009281224824677662 0.9907187751753224
0.009254458508907763 0.9907455414910923
0.009227807814292211 0.9907721921857078
0.009201272075864488 0.9907987279241355
0.009174850633431687 0.9908251493665683
0.009148542831533473 0.9908514571684666
0.009122348019401408 0.9908776519805986
0.009096265550918733 0.9909037344490813
0.009070294784580499 0.9909297052154195
0.009044435083454134 0.9909555649165459
0.009018685815140388 0.9909813141848596
0.008993046351734679 0.9910069536482653
0.008967516069788796 0.9910324839302111
0.008942094350273013 0.991057905649727
0.008916780578538555 0.9910832194214615
0.00889157414428046 0.9911084258557196
0.008866474441500773 0.9911335255584992
0.008841480868472142 0.9911585191315279
0.008816592827701732 0.9911834071722982
0.00879180972589555 0.9912081902741045
0.008767130973923044 0.991232869026077
0.008742555986782129 0.9912574440132179
0.008718084183564491 0.9912819158164355
0.00869371498742128 0.9913062850125787
0.008669447825529095 0.9913305521744709
0.00864528212905634 0.9913547178709436
0.008621217333129873 0.9913787826668701
0.00859725287680201 0.991402747123198
0.008573388203017831 0.9914266117969822
0.008549622758582806 0.9914503772414172
0.008525955994130733 0.9914740440058692
0.008502387364091995 0.991497612635908
0.00847891632666212 0.9915210836733379
0.008455542343770644 0.9915444576562293
0.008432264881050255 0.9915677351189498
0.008409083407806276 0.9915909165921937
0.008385997396986406 0.9916140026030136
0.008363006325150758 0.9916369936748493
0.008340109672442192 0.9916598903275579
0.00831730692255693 0.9916826930774431
0.008294597562715451 0.9917054024372846
0.008271981083633657 0.9917280189163663
0.008249456979494325 0.9917505430205057
0.008227024747918818 0.9917729752520812
0.008204683889939087 0.9917953161100609
0.008182433909969906 0.9918175660900301
0.0081602743157814 0.9918397256842186
0.00813820461847181 0.9918617953815282
0.008116224332440547 0.9918837756675595
0.008094332975361456 0.9919056670246386
0.00807253006815637 0.9919274699318437
0.008050815134968897 0.9919491848650311
0.008029187703138447 0.9919708122968616
0.00800764730317453 0.9919923526968255
0.007986193468731258 0.9920138065312687
0.007964825736582106 0.9920351742634179
0.007943543646594919 0.9920564563534051
0.007922346741707135 0.9920776532582929
0.007901234567901235 0.9920987654320987
0.007880206674180443 0.9921197933258196
0.007859262612544639 0.9921407373874553
0.007838401937966494 0.9921615980620335
0.007817624208367827 0.9921823757916322
0.007796928984596193 0.9922030710154038
0.00777631583040166 0.9922236841695984
0.007755784312413849 0.9922442156875861
0.007735334000119124 0.9922646659998808
0.007714964465838041 0.9922850355341619
0.007694675284702984 0.992305324715297
0.007674466034636015 0.9923255339653639
0.007654336296326913 0.992345663703673
0.007634285653211429 0.9923657143467886
0.0076143136914497336 0.9923856863085503
0.007594419999905069 0.9924055800000949
0.007574604170122579 0.9924253958298774
0.007554865796308353 0.9924451342036916
0.0075352044753086425 0.9924647955246914
0.00751561980658928 0.9924843801934107
0.007496111392215287 0.9925038886077847
0.0074766788368306435 0.9925233211631693
0.007457321747638267 0.9925426782523618
0.007438039734380162 0.9925619602656198
0.007418832409317755 0.9925811675906823
0.007399699387212394 0.9926003006127876
0.0073806402853060305 0.992619359714694
0.007361654723302084 0.9926383452766979
0.007342742323346469 0.9926572576766536
0.00732390271000879 0.9926760972899912
0.007305135510263716 0.9926948644897363
0.007286440353472507 0.9927135596465275
0.0072678168713647285 0.9927321831286353
0.007249264698020098 0.9927507353019799
0.007230783469850525 0.9927692165301495
0.007212372825582285 0.9927876271744177
0.007194032406238376 0.9928059675937616
0.007175761855121009 0.992824238144879
0.007157560817794268 0.9928424391822057
0.007139428942066924 0.9928605710579331
0.007121365877975395 0.9928786341220246
0.007103371277766855 0.9928966287222332
0.0070854447958825055 0.9929145552041175
0.007067586088940976 0.992932413911059
0.0070497948157218875 0.9929502051842781
0.007032070637149549 0.9929679293628505
0.007014413216276805 0.9929855867837232
0.006996822218269017 0.993003177781731
0.006979297310388195 0.9930207026896118
0.006961838161977259 0.9930381618380227
0.006944444444444444 0.9930555555555556
0.006927115831247838 0.9930728841687522
0.006909851997880058 0.9930901480021199
0.0068926526218530525 0.993107347378147
0.006875517382683045 0.993124482617317
0.006858445961875612 0.9931415540381244
0.006841438042910867 0.9931585619570892
0.006824493311228799 0.9931755066887712
0.006807611454214727 0.9931923885457853
0.006790792161184884 0.9932092078388152
0.006774035123372115 0.9932259648766278
0.006757340033911712 0.9932426599660883
0.0067407065878273605 0.9932592934121727
0.006724134482017225 0.9932758655179827
0.006707623415240121 0.9932923765847599
0.006691173088101838 0.9933088269118981
0.006674783203041565 0.9933252167969584
0.00665845346431843 0.9933415465356815
0.006642183577998165 0.9933578164220018
0.006625973251939878 0.9933740267480601
0.006609822195782935 0.993390177804217
0.006593730120933954 0.993406269879066
0.0065776967405539325 0.993422303259446
0.00656172176954544 0.9934382782304546
0.00654580492453996 0.9934541950754601
0.006529945923885318 0.9934700540761147
0.006514144487633222 0.9934858555123668
0.006498400337526913 0.9935015996624731
0.00648271319698891 0.9935172868030111
0.006467082791108859 0.9935329172088911
0.006451508846631504 0.9935484911533685
0.006435991091944729 0.9935640089080553
0.006420529257067718 0.9935794707429323
0.006405123073639219 0.9935948769263607
0.006389772274905894 0.9936102277250941
0.006374476595710774 0.9936255234042892
0.006359235772481806 0.9936407642275182
0.006344049543220501 0.9936559504567795
0.006328917647490678 0.9936710823525093
0.006313839826407287 0.9936861601735927
0.006298815822625346 0.9937011841773746
0.0062838453803289555 0.993716154619671
0.006268928245220412 0.9937310717547796
0.006254064164509406 0.9937459358354906
0.006239252886902311 0.9937607471130977
0.006224494162591569 0.9937755058374085
0.006209787743245147 0.9937902122567549
0.006195133381996105 0.9938048666180039
0.006180530833432221 0.9938194691665678
0.006165979853585725 0.9938340201464143
0.006151480199923106 0.9938485198000769
0.006137031631335008 0.993862968368665
0.006122633908126205 0.9938773660918738
0.006108286792005658 0.9938917132079943
0.006093990046076657 0.9939060099539233
0.006079743434827049 0.9939202565651729
0.0060655467241195245 0.9939344532758805
0.006051399681182007 0.993948600318818
0.006037302074598111 0.9939626979254019
0.006023253674297677 0.9939767463257023
0.006009254251547383 0.9939907457484526
0.005995303578941436 0.9940046964210586
0.005981401430392336 0.9940185985696076
0.005967547581121722 0.9940324524188783
0.005953741807651272 0.9940462581923487
0.005939983887793704 0.9940600161122063
0.00592627360064383 0.9940737263993562
0.005912610726569691 0.9940873892734303
0.005898995047203758 0.9941010049527963
0.005885426345434212 0.9941145736545658
0.005871904405396278 0.9941280955946037
0.0058584290124636595 0.9941415709875363
0.00584499995324 0.99415500004676
0.005831617015550444 0.9941683829844495
0.005818279988433259 0.9941817200115668
0.005804988662131519 0.9941950113378685
0.005791742828084856 0.9942082571719152
0.0057785422789212795 0.9942214577210787
0.00576538680844906 0.9942346131915509
0.005752276211648674 0.9942477237883514
0.005739210284664829 0.9942607897153352
0.0057261888247985195 0.9942738111752015
0.005713211630499179 0.9942867883695008
0.005700278501356879 0.9942997214986431
0.005687389238094588 0.9943126107619054
0.005674543642560496 0.9943254563574395
0.005661741517720402 0.9943382584822796
0.0056489826676501525 0.9943510173323499
0.005636266897528158 0.9943637331024718
0.005623594013627936 0.9943764059863721
0.005610963823310749 0.9943890361766893
0.0055983761350182765 0.9944016238649818
0.005585830758265353 0.9944141692417346
0.005573327503632764 0.9944266724963672
0.005560866182760091 0.9944391338172399
0.00554844660833862 0.9944515533916614
0.0055360685941043064 0.9944639314058957
0.005523731954830785 0.9944762680451692
0.005511436506322444 0.9944885634936775
0.005499182065407547 0.9945008179345924
0.0054869684499314125 0.9945130315500685
0.0054747954787496495 0.9945252045212504
0.0054626629717214326 0.9945373370282786
0.005450570749702842 0.9945494292502972
0.005438518634540248 0.9945614813654597
0.005426506449063757 0.9945734935509363
0.005414534017080689 0.9945854659829193
0.005402601163369121 0.9945973988366309
0.005390707713671481 0.9946092922863286
0.0053788534946881805 0.9946211465053119
0.005367038334071301 0.9946329616659287
0.005355262060418335 0.9946447379395816
0.005343524503265961 0.9946564754967341
0.005331825493083888 0.9946681745069161
0.00532016486126872 0.9946798351387313
0.005308542440137889 0.9946914575598621
0.005296958062923624 0.9947030419370764
0.005285411563766971 0.9947145884362331
0.005273902777711855 0.9947260972222881
0.005262431540699185 0.9947375684593008
0.005250997689561015 0.994749002310439
0.005239601062014738 0.9947603989379853
0.005228241496657323 0.9947717585033427
0.005216918832959606 0.9947830811670404
0.005205632911260616 0.9947943670887394
0.005194383572761951 0.9948056164272381
0.005183170659522184 0.9948168293404778
0.005171994014451327 0.9948280059855487
0.0051608534813053246 0.9948391465186947
0.005149748904680593 0.9948502510953194
0.005138680130008607 0.9948613198699914
0.00512764700355051 0.9948723529964495
0.005116649372391788 0.9948833506276082
0.005105687084436959 0.9948943129155631
0.005094759988404326 0.9949052400115956
0.00508386793382075 0.9949161320661792
0.00507301077101647 0.9949269892289835
0.005062188351119963 0.9949378116488801
0.00505140052605285 0.9949485994739472
0.005040647148524809 0.9949593528514752
0.00502992807202857 0.9949700719279714
0.005019243150834907 0.9949807568491651
0.005008592239987699 0.9949914077600123
0.004997975195299004 0.995002024804701
0.004987391873344186 0.9950126081266558
0.004976842131457063 0.9950231578685429
0.004966325827725109 0.9950336741722748
0.004955842820984673 0.9950441571790153
0.004945392970816246 0.9950546070291838
0.004934976137539758 0.9950650238624602
0.0049245921822099106 0.9950754078177901
0.004914240966611541 0.9950857590333885
0.0049039223532550275 0.995096077646745
0.00489363620537172 0.9951063637946282
0.0048833823869094085 0.9951166176130906
0.00487316076252783 0.9951268392374721
0.00486297119759419 0.9951370288024058
0.004852813558178744 0.9951471864418212
0.0048426877110503835 0.9951573122889497
0.004832593523672279 0.9951674064763277
0.004822530864197531 0.9951774691358025
0.0048124996014648775 0.9951875003985351
0.004802499604994406 0.9951975003950055
0.004792530744983327 0.9952074692550167
0.004782592892301747 0.9952174071076982
0.00477268591848849 0.9952273140815115
0.004762809695746954 0.9952371903042531
0.0047529640969409806 0.9952470359030591
0.004743148995590769 0.9952568510044092
0.004733364265868811 0.9952666357341312
0.004723609782595858 0.9952763902174041
0.004713885421236925 0.995286114578763
0.0047041910578973015 0.9952958089421027
0.004694526569318616 0.9953054734306814
0.004684891832874916 0.9953151081671251
0.004675286726568777 0.9953247132734312
0.004665711129027442 0.9953342888709725
0.004656164919498982 0.9953438350805011
0.0046466479778485 0.9953533520221515
0.0046371601845543375 0.9953628398154457
0.004627701420704335 0.9953722985792957
0.004618271567992099 0.9953817284320079
0.004608870508713299 0.9953911294912867
0.004599498125762007 0.995400501874238
0.004590154302627037 0.995409845697373
0.004580838923388332 0.9954191610766117
0.004571551872713367 0.9954284481272866
0.004562293035853577 0.9954377069641465
0.004553062298640819 0.9954469377013592
0.004543859547483843 0.9954561404525162
0.004534684669364804 0.9954653153306352
0.004525537551835789 0.9954744624481642
0.004516418083015378 0.9954835819169846
0.0045073261515852095 0.9954926738484148
0.0044982616467866 0.9955017383532134
0.004489224458417154 0.9955107755415828
0.004480214476827433 0.9955197855231726
0.0044712315929176134 0.9955287684070824
0.0044622756981341875 0.9955377243018658
0.004453346684466693 0.9955466533155333


==> figuresAndData/dataForTEsamplingUniform.csv <==
0.9995 1.249999999999862e-10
0.999 1.0000000000000007e-09
0.9985 3.374999999999878e-09
0.998 8.000000000000005e-09
0.9975 1.562499999999967e-08
0.997 2.700000000000002e-08
0.9965 4.2874999999999357e-08
0.996 6.400000000000004e-08
0.9955 9.112499999999894e-08
0.995 1.250000000000001e-07
0.9945 1.6637499999999844e-07
0.994 2.1600000000000016e-07
0.9935 2.746249999999978e-07
0.993 3.430000000000003e-07
0.9925 4.218749999999971e-07
0.992 5.120000000000003e-07
0.9915 6.141249999999965e-07
0.991 7.290000000000006e-07
0.9905 8.573749999999956e-07
0.99 1.0000000000000008e-06
0.9895 1.1576249999999945e-06
0.989 1.3310000000000007e-06
0.9885 1.520874999999994e-06
0.988 1.7280000000000013e-06
0.9875 1.953124999999993e-06
0.987 2.1970000000000016e-06
0.9865 2.460374999999992e-06
0.986 2.7440000000000024e-06
0.9855 3.048624999999991e-06
0.985 3.375000000000002e-06
0.9845 3.7238749999999894e-06
0.984 4.096000000000003e-06
0.9835 4.492124999999989e-06
0.983 4.9130000000000045e-06
0.9825 5.359374999999987e-06
0.982 5.8320000000000045e-06
0.9815 6.331624999999984e-06
0.981 6.859000000000006e-06
0.9805 7.414874999999984e-06
0.98 8.000000000000006e-06
0.9795 8.615124999999983e-06
0.979 9.261000000000005e-06
0.9785 9.938374999999983e-06
0.978 1.0648000000000005e-05
0.9775 1.1390624999999982e-05
0.977 1.2167000000000009e-05
0.9765 1.2977874999999976e-05
0.976 1.382400000000001e-05
0.9755 1.4706124999999978e-05
0.975 1.562500000000001e-05
0.9745 1.6581374999999978e-05
0.974 1.7576000000000013e-05
0.9735 1.8609624999999977e-05
0.973 1.968300000000001e-05
0.9725 2.0796874999999972e-05
0.972 2.195200000000002e-05
0.9715 2.314912499999997e-05
0.971 2.4389000000000017e-05
0.9705 2.567237499999997e-05
0.97 2.7000000000000016e-05
0.9695 2.837262499999997e-05
0.969 2.9791000000000024e-05
0.9685 3.125587499999997e-05
0.968 3.276800000000002e-05
0.9675 3.432812499999997e-05
0.967 3.5937000000000025e-05
0.9665 3.759537499999997e-05
0.966 3.9304000000000036e-05
0.9655 4.106362499999996e-05
0.965 4.2875000000000026e-05
0.9645 4.473887499999997e-05
0.964 4.6656000000000036e-05
0.9635 4.862712499999997e-05
0.963 5.065300000000003e-05
0.9625 5.273437499999996e-05
0.962 5.4872000000000047e-05
0.9615 5.7066624999999975e-05
0.961 5.931900000000004e-05
0.9605 6.162987499999996e-05
0.96 6.400000000000005e-05
0.9595 6.643012499999995e-05
0.959 6.892100000000004e-05
0.9585 7.147337499999996e-05
0.958 7.408800000000004e-05
0.9575 7.676562499999996e-05
0.957 7.950700000000006e-05
0.9565 8.231287499999994e-05
0.956 8.518400000000004e-05
0.9555 8.812112499999997e-05
0.955 9.11250000000001e-05
0.9545 9.419637499999996e-05
0.954 9.733600000000007e-05
0.9535 0.00010054462499999997
0.953 0.00010382300000000007
0.9525 0.00010717187499999995
0.952 0.00011059200000000008
0.9515 0.00011408412499999995
0.951 0.00011764900000000007
0.9505 0.00012128737499999994
0.95 0.00012500000000000008
0.9495 0.00012878762499999997
0.949 0.00013265100000000012
0.9485 0.00013659087499999996
0.948 0.0001406080000000001
0.9475 0.00014470312499999997
0.947 0.0001488770000000001
0.9465 0.00015313037499999996
0.946 0.0001574640000000001
0.9455 0.00016187862499999995
0.9450000000000001 0.00016637499999999978
0.9445 0.00017095387499999992
0.944 0.00017561600000000016
0.9435 0.00018036212499999995
0.9430000000000001 0.00018519299999999976
0.9425 0.00019010937499999996
0.942 0.00019511200000000013
0.9415 0.00020020162499999992
0.9410000000000001 0.00020537899999999976
0.9405 0.00021064487499999996
0.94 0.00021600000000000013
0.9395 0.00022144512499999995
0.9390000000000001 0.00022698099999999977
0.9385 0.00023260837499999997
0.938 0.0002383280000000002
0.9375 0.00024414062499999997
0.937 0.00025004699999999977
0.9365 0.00025604787499999994
0.9359999999999999 0.0002621440000000002
0.9355 0.000268336125
0.935 0.00027462499999999975
0.9345 0.000281011375
0.9339999999999999 0.0002874960000000002
0.9335 0.00029407962499999993
0.933 0.00030076299999999974
0.9325 0.000307546875
0.9319999999999999 0.0003144320000000003
0.9315 0.00032141912499999997
0.931 0.00032850899999999967
0.9305 0.000335702375
0.93 0.0003429999999999997
0.9295 0.000350402625
0.929 0.00035791099999999977
0.9285 0.0003655258749999999
0.928 0.0003732479999999997
0.9275 0.00038107812499999996
0.927 0.00038901699999999975
0.9265 0.00039706537500000007
0.926 0.00040522399999999966
0.9255 0.00041349362499999996
0.925 0.00042187499999999967
0.9245 0.00043036887499999996
0.924 0.0004389759999999997
0.9235 0.0004476971250000001
0.923 0.0004565329999999998
0.9225 0.0004654843749999999
0.922 0.0004745519999999996
0.9215 0.00048373662499999996
0.921 0.0004930389999999997
0.9205 0.0005024598750000001
0.92 0.0005119999999999998
0.9195 0.000521660125
0.919 0.0005314409999999996
0.9185 0.000541343375
0.918 0.0005513679999999997
0.9175 0.0005615156250000001
0.917 0.0005717869999999997
0.9165 0.0005821828750000002
0.916 0.0005927039999999996
0.9155 0.0006033511250000001
0.915 0.0006141249999999997
0.9145 0.0006250263750000001
0.914 0.0006360559999999996
0.9135 0.0006472146250000001
0.913 0.0006585029999999995
0.9125 0.0006699218749999999
0.912 0.0006814719999999997
0.9115 0.000693154125
0.911 0.0007049689999999997
0.9105 0.0007169173750000002
0.91 0.0007289999999999997
0.9095 0.000741217625
0.909 0.0007535709999999996
0.9085 0.0007660608750000001
0.908 0.0007786879999999996
0.9075 0.0007914531250000002
0.907 0.0008043569999999998
0.9065 0.0008174003750000002
0.906 0.0008305839999999996
0.9055 0.0008439086250000001
0.905 0.0008573749999999996
0.9045 0.0008709838750000002
0.904 0.0008847359999999997
0.9035 0.0008986321250000003
0.903 0.0009126729999999996
0.9025 0.0009268593750000002
0.902 0.0009411919999999997
0.9015 0.0009556716250000002
0.901 0.0009702989999999996
0.9005 0.0009850748750000003
0.9 0.0009999999999999998
0.8995 0.001015075125
0.899 0.0010303009999999997
0.8985 0.0010456783750000002
0.898 0.0010612079999999997
0.8975 0.0010768906250000004
0.897 0.0010927269999999997
0.8965 0.0011087178750000001
0.896 0.0011248639999999995
0.8955 0.0011411661250000002
0.895 0.0011576249999999998
0.8945 0.0011742413750000004
0.894 0.0011910159999999998
0.8935 0.0012079496250000006
0.893 0.0012250429999999997
0.8925 0.0012422968750000001
0.892 0.0012597119999999994
0.8915 0.0012772891250000002
0.891 0.0012950289999999996
0.8905 0.0013129323750000006
0.89 0.0013309999999999995
0.8895 0.0013492326250000002
0.889 0.0013676309999999994
0.8885 0.0013861958750000004
0.888 0.0014049279999999997
0.8875 0.0014238281250000004
0.887 0.0014428969999999996
0.8865000000000001 0.0014621353749999988
0.886 0.0014815439999999996
0.8855 0.0015011236250000006
0.885 0.0015208749999999997
0.8845 0.0015407988750000005
0.884 0.0015608959999999998
0.8835 0.0015811671250000007
0.883 0.0016016129999999993
0.8825000000000001 0.001622234374999999
0.882 0.0016430319999999998
0.8815 0.0016640066250000005
0.881 0.0016851589999999997
0.8805 0.0017064898750000007
0.88 0.0017279999999999995
0.8795 0.001749690125
0.879 0.0017715609999999996
0.8785000000000001 0.001793613374999999
0.878 0.001815848
0.8775 0.001838265625000001
0.877 0.0018608669999999998
0.8765000000000001 0.0018836528749999989
0.876 0.0019066239999999998
0.8755 0.0019297811250000004
0.875 0.0019531249999999998
0.8745 0.0019766563749999987
0.874 0.002000376
0.8734999999999999 0.0020242846250000004
0.873 0.0020483829999999995
0.8725 0.0020726718749999986
0.872 0.0020971519999999997
0.8714999999999999 0.002121824125000001
0.871 0.002146689
0.8705 0.0021717473749999993
0.87 0.0021969999999999997
0.8694999999999999 0.0022224476250000008
0.869 0.002248091
0.8685 0.002273930874999999
0.868 0.002299968
0.8674999999999999 0.002326203125000001
0.867 0.0023526369999999994
0.8665 0.0023792703749999987
0.866 0.0024061039999999996
0.8654999999999999 0.0024331386250000006
0.865 0.002460375
0.8645 0.0024878138749999993
0.864 0.002515456
0.8635 0.0025433021249999985
0.863 0.0025713529999999997
0.8625 0.0025996093749999986
0.862 0.002628072
0.8614999999999999 0.0026567416250000008
0.861 0.002685619
0.8605 0.0027147048749999983
0.86 0.0027439999999999995
0.8595 0.002773505124999999
0.859 0.002803221
0.8585 0.002833148374999999
0.858 0.0028632880000000003
0.8574999999999999 0.0028936406250000012
0.857 0.0029242069999999994
0.8565 0.0029549878749999987
0.856 0.002985984
0.8555 0.0030171961249999984
0.855 0.0030486249999999997
0.8545 0.003080271374999999
0.854 0.003112136
0.8534999999999999 0.0031442196250000016
0.853 0.0031765230000000005
0.8525 0.0032090468749999997
0.852 0.003241792
0.8515 0.0032747591249999985
0.851 0.0033079489999999997
0.8505 0.003341362374999998
0.85 0.0033749999999999995
0.8495 0.0034088626249999987
0.849 0.0034429509999999997
0.8485 0.0034772658749999985
0.848 0.0035118080000000004
0.8475 0.0035465781249999994
0.847 0.0035815770000000007
0.8465 0.003616805374999999
0.846 0.003652264000000001
0.8455 0.0036879536249999983
0.845 0.0037238749999999993
0.8445 0.0037600288749999986
0.844 0.003796416
0.8435 0.003833037124999998
0.843 0.0038698929999999997
0.8425 0.0039069843749999986
0.842 0.003944312000000001
0.8415 0.003981876624999999
0.841 0.004019679000000001
0.8405 0.004057719874999999
0.84 0.004096000000000001
0.8395 0.004134520125
0.839 0.004173281
0.8385 0.004212283374999998
0.8380000000000001 0.004251527999999997
0.8375 0.004291015624999998
0.837 0.004330747
0.8365 0.004370722874999999
0.836 0.004410944000000001
0.8355 0.004451411124999999
0.835 0.0044921250000000005
0.8345 0.004533086374999999
0.834 0.004574296000000001
0.8335 0.004615754624999999
0.833 0.0046574630000000014
0.8325 0.004699421874999998
0.8320000000000001 0.0047416319999999965
0.8315 0.004784094124999998
0.831 0.0048268090000000005
0.8305 0.0048697773749999985
0.8300000000000001 0.004912999999999997
0.8295 0.004956477624999999
0.829 0.005000211000000001
0.8285 0.005044200874999999
0.828 0.005088448000000001
0.8275 0.005132953124999999
0.827 0.005177717000000001
0.8265 0.005222740375
0.8260000000000001 0.005268023999999996
0.8255 0.005313568624999998
0.825 0.0053593749999999996
0.8245 0.005405443874999998
0.8240000000000001 0.005451775999999998
0.8235 0.005498372124999999
0.823 0.005545233
0.8225 0.005592359374999999
0.8220000000000001 0.005639751999999998
0.8215 0.0056874116249999995
0.821 0.005735339000000002
0.8205 0.005783534875
0.82 0.005832000000000001
0.8195 0.005880735125000001
0.819 0.005929741
0.8185 0.005979018374999998
0.8180000000000001 0.006028567999999997
0.8175 0.006078390624999998
0.817 0.006128487000000001
0.8165 0.006178857874999999
0.8160000000000001 0.006229503999999997
0.8155 0.0062804261249999995
0.815 0.006331625000000001
0.8145 0.006383101374999999
0.8140000000000001 0.006434855999999998
0.8135 0.006486889625
0.813 0.006539203000000001
0.8125 0.006591796874999997
0.812 0.0066446719999999964
0.8115 0.006697829124999999
0.8109999999999999 0.006751269000000001
0.8105 0.006804992374999999
0.81 0.006858999999999997
0.8095 0.006913292625
0.8089999999999999 0.006967871000000001
0.8085 0.007022735875000001
0.808 0.0070778879999999975
0.8075 0.007133328124999999
0.8069999999999999 0.007189057000000002
0.8065 0.007245075375000001
0.806 0.007301383999999997
0.8055 0.007357983624999998
0.805 0.007414874999999997
0.8045 0.007472058874999999
0.804 0.007529535999999997
0.8035 0.0075873071250000005
0.8029999999999999 0.007645373000000001
0.8025 0.007703734375
0.802 0.007762391999999996
0.8015 0.007821346625
0.8009999999999999 0.007880599000000002
0.8005 0.007940149875000002
0.8 0.007999999999999998
0.7995 0.008060150124999997
0.799 0.008120600999999996
0.7985 0.008181353374999999
0.798 0.008242407999999998
0.7975 0.008303765624999999
0.797 0.008365426999999996
0.7965 0.008427392874999998
0.796 0.008489663999999997
0.7955 0.008552241125
0.7949999999999999 0.008615125000000003
0.7945 0.008678316375
0.794 0.008741815999999998
0.7935 0.008805624625000001
0.793 0.008869742999999996
0.7925 0.008934171874999999
0.792 0.008998911999999996
0.7915 0.009063964124999999
0.791 0.009129328999999997
0.7905 0.009195007375
0.79 0.009260999999999998
0.7895 0.009327307625000001
0.789 0.009393930999999998
0.7885 0.009460870875000001
0.788 0.009528127999999999
0.7875 0.009595703125
0.7869999999999999 0.009663597000000005
0.7865 0.009731810374999999
0.786 0.009800343999999997
0.7855 0.009869198624999999
0.785 0.009938374999999996
0.7845 0.010007873875
0.784 0.010077695999999995
0.7835 0.010147842125
0.783 0.010218312999999996
0.7825 0.010289109375000001
0.782 0.010360231999999997
0.7815 0.010431681625000001
0.781 0.010503459
0.7805 0.010575564875
0.78 0.010647999999999996
0.7795000000000001 0.010720765124999995
0.779 0.010793860999999997
0.7785 0.010867288374999999
0.778 0.010941047999999995
0.7775 0.011015140625000001
0.777 0.011089566999999996
0.7765 0.011164327875
0.776 0.011239423999999998
0.7755 0.011314856125
0.775 0.011390625
0.7745 0.011466731375000002
0.774 0.011543175999999997
0.7735000000000001 0.011619959624999994
0.773 0.011697082999999997
0.7725 0.011774546875
0.772 0.011852351999999997
0.7715000000000001 0.011930499124999994
0.771 0.012008988999999996
0.7705 0.012087822375
0.77 0.012166999999999997
0.7695 0.012246522624999999
0.769 0.012326390999999999
0.7685 0.012406605874999999
0.768 0.012487167999999998
0.7675 0.012568078125000002
0.767 0.012649336999999998
0.7665 0.012730945374999999
0.766 0.012812903999999995
0.7655000000000001 0.012895213624999994
0.765 0.012977874999999998
0.7645 0.013060888875000001
0.764 0.013144255999999998
0.7635000000000001 0.013227977124999993
0.763 0.013312052999999999
0.7625 0.013396484375000002
0.762 0.013481271999999997
0.7615 0.013566416625000001
0.761 0.013651918999999998
0.7605 0.013737779875000002
0.76 0.013823999999999996
0.7595000000000001 0.013910580124999994
0.759 0.013997520999999997
0.7585 0.014084823375
0.758 0.014172487999999997
0.7575000000000001 0.014260515624999996
0.757 0.014348906999999996
0.7565 0.014437662875000002
0.756 0.014526784
0.7555000000000001 0.014616271124999995
0.755 0.014706124999999999
0.7545 0.014796346375000003
0.754 0.014886935999999998
0.7535000000000001 0.014977894624999993
0.753 0.015069222999999994
0.7525 0.015160921874999999
0.752 0.015252991999999998
0.7515000000000001 0.015345434124999993
0.751 0.015438248999999996
0.7505 0.015531437375
0.75 0.015624999999999998
0.7495 0.015718937624999995
0.749 0.015813251
0.7484999999999999 0.015907940875000002
0.748 0.016003008
0.7475 0.016098453124999995
0.747 0.016194276999999997
0.7464999999999999 0.016290480375
0.746 0.016387063999999996
0.7455 0.016484028624999994
0.745 0.016581375
0.7444999999999999 0.016679103875
0.744 0.016777215999999998
0.7435 0.016875712124999994
0.743 0.016974593
0.7424999999999999 0.017073859375000004
0.742 0.017173512
0.7415 0.017273551624999998
0.741 0.017373979
0.7404999999999999 0.017474794875
0.74 0.017575999999999998
0.7395 0.017677595124999994
0.739 0.017779581
0.7384999999999999 0.017881958375000003
0.738 0.017984728
0.7375 0.018087890624999995
0.737 0.018191446999999996
0.7364999999999999 0.018295397875000004
0.736 0.018399744
0.7355 0.018504486124999997
0.735 0.018609625
0.7344999999999999 0.018715161375000004
0.734 0.018821095999999995
0.7335 0.018927429624999992
0.7330000000000001 0.01903416299999999
0.7324999999999999 0.019141296875
0.732 0.019248831999999997
0.7315 0.019356769124999992
0.731 0.019465108999999998
0.7304999999999999 0.019573852375000002
0.73 0.019683
0.7295 0.019792552624999998
0.729 0.019902511
0.7284999999999999 0.020012875875000006
0.728 0.020123648
0.7275 0.02023482812499999
0.7270000000000001 0.020346416999999988
0.7265 0.020458415374999993
0.726 0.020570823999999998
0.7255 0.020683643624999994
0.7250000000000001 0.02079687499999999
0.7244999999999999 0.020910518875000002
0.724 0.021024576
0.7235 0.021139047124999994
0.723 0.021253933
0.7224999999999999 0.021369234375000004
0.722 0.021484952
0.7215 0.021601086624999998
0.7210000000000001 0.021717638999999987
0.7205 0.02183460987499999
0.72 0.021951999999999996
0.7195 0.02206981012499999
0.7190000000000001 0.02218804099999999
0.7185 0.022306693374999995
0.718 0.022425768
0.7175 0.022545265624999995
0.7170000000000001 0.022665186999999993
0.7164999999999999 0.022785532875000004
0.716 0.022906304000000002
0.7155 0.023027501125
0.715 0.023149125000000003
0.7144999999999999 0.023271176375000004
0.714 0.023393655999999995
0.7135 0.023516564624999996
0.7130000000000001 0.02363990299999999
0.7125 0.023763671874999993
0.712 0.023887872
0.7115 0.024012504124999997
0.7110000000000001 0.024137568999999987
0.7105 0.024263067374999992
0.71 0.024388999999999997
0.7095 0.024515367624999996
0.7090000000000001 0.02464217099999999
0.7084999999999999 0.02476941087500001
0.708 0.024897088
0.7075 0.025025203124999996
0.707 0.025153757000000002
0.7064999999999999 0.025282750375000006
0.706 0.025412184000000004
0.7055 0.025542058625
0.705 0.025672375000000008
0.7045 0.02580313387499999
0.704 0.025934336
0.7035 0.026065982124999994
0.7030000000000001 0.02619807299999999
0.7025 0.02633060937499999
0.702 0.026463591999999998
0.7015 0.02659702162499999
0.7010000000000001 0.026730898999999985
0.7005 0.026865224874999996
0.7 0.026999999999999996
0.6995 0.027135225124999995
0.6990000000000001 0.02727090099999999
0.6985 0.027407028374999993
0.698 0.027543607999999997
0.6975 0.027680640625
0.6970000000000001 0.027818126999999988
0.6965 0.027956067874999994
0.696 0.028094464000000003
0.6955 0.028233316124999994
0.6950000000000001 0.028372624999999995
0.6945 0.028512391374999998
0.694 0.028652616000000006
0.6935 0.028793299625
0.6930000000000001 0.028934442999999994
0.6924999999999999 0.02907604687500001
0.692 0.029218112000000008
0.6915 0.029360639125
0.6910000000000001 0.029503628999999986
0.6905000000000001 0.029647082374999977
0.69 0.029790999999999995
0.6895 0.02993538262499999
0.6890000000000001 0.03008023099999999
0.6885 0.030225545874999992
0.688 0.030371328
0.6875 0.03051757812499999
0.687 0.030664296999999983
0.6865 0.030811485374999992
0.6859999999999999 0.030959143999999997
0.6855 0.031107273624999997
0.685 0.03125587499999999
0.6845 0.031404948875
0.6839999999999999 0.03155449600000001
0.6835 0.031704517125
0.683 0.031855012999999995
0.6825 0.032005984375
0.6819999999999999 0.03215743200000001
0.6815 0.032309356625
0.681 0.03246175899999999
0.6805 0.032614639875
0.6799999999999999 0.032768000000000005
0.6795 0.032921840125000004
0.679 0.033076161
0.6785 0.033230963375000006
0.678 0.033386247999999986
0.6775 0.03354201562499999
0.677 0.03369826699999998
0.6765000000000001 0.03385500287499998
0.676 0.03401222399999999
0.6755 0.03416993112499999
0.675 0.03432812499999999
0.6745000000000001 0.034486806374999984
0.6739999999999999 0.034645976
0.6735 0.034805634625
0.673 0.03496578299999999
0.6725 0.035126421874999994
0.6719999999999999 0.03528755200000001
0.6715 0.035449174125
0.671 0.03561128899999999
0.6705 0.035773897374999995
0.6699999999999999 0.035937000000000004
0.6695 0.036100597625
0.669 0.036264690999999995
0.6685 0.036429280875000004
0.6679999999999999 0.03659436800000001
0.6675 0.036759953125
0.667 0.036926036999999995
0.6665 0.037092620375
0.6659999999999999 0.03725970400000001
0.6655 0.037427288625000006
0.665 0.037595374999999986
0.6645000000000001 0.03776396387499998
0.664 0.037933055999999986
0.6635 0.03810265212499999
0.663 0.038272752999999986
0.6625000000000001 0.03844335937499998
0.662 0.03861447199999999
0.6615 0.038786091625
0.661 0.03895821899999999
0.6605000000000001 0.03913085487499998
0.66 0.039303999999999985
0.6595 0.039477655125
0.659 0.03965182099999999
0.6585000000000001 0.039826498374999984
0.6579999999999999 0.04000168800000001
0.6575 0.040177390624999997
0.657 0.04035360699999999
0.6565 0.040530337875
0.6559999999999999 0.040707584000000005
0.6555 0.040885346125000006
0.655 0.04106362499999999
0.6545 0.041242421375000005
0.6539999999999999 0.04142173600000001
0.6535 0.04160156962500001
0.653 0.041781923
0.6525 0.04196279687500001
0.652 0.04214419199999999
0.6515 0.04232610912499999
0.651 0.042508548999999986
0.6505000000000001 0.04269151237499997
0.65 0.04287499999999999
0.6495 0.043059012625
0.649 0.043243550999999984
0.6485000000000001 0.043428615874999986
0.648 0.04361420799999999
0.6475 0.04380032812499999
0.647 0.04398697699999999
0.6465000000000001 0.04417415537499999
0.646 0.044361863999999994
0.6455 0.044550103625
0.645 0.04473887499999999
0.6445000000000001 0.04492817887499998
0.644 0.04511801599999999
0.6435 0.045308387124999995
0.643 0.045499292999999996
0.6425000000000001 0.045690734374999986
0.6419999999999999 0.04588271200000001
0.6415 0.046075226625
0.641 0.046268279
0.6405 0.046461869875000006
0.6399999999999999 0.04665600000000001
0.6395 0.046850670125000014
0.639 0.047045881000000005
0.6385000000000001 0.04724163337499998
0.638 0.04743792799999998
0.6375 0.04763476562499999
0.637 0.047832146999999985
0.6365000000000001 0.048030072874999975
0.636 0.048228543999999984
0.6355 0.048427561125
0.635 0.048627124999999986
0.6345000000000001 0.04882723637499998
0.634 0.04902789599999999
0.6335 0.049229104625
0.633 0.04943086299999999
0.6325000000000001 0.049633171874999986
0.632 0.049836031999999995
0.6315 0.050039444125
0.631 0.050243408999999996
0.6305000000000001 0.050447927374999986
0.63 0.050653
0.6295 0.05085862762500001
0.629 0.051064810999999995
0.6285000000000001 0.05127155087499999
0.628 0.051478847999999994
0.6275 0.051686703125000004
0.627 0.051895117
0.6265000000000001 0.052104090374999995
0.6259999999999999 0.05231362400000001
0.6255000000000001 0.05252371862499997
0.625 0.05273437499999998
0.6245 0.052945593874999974
0.6240000000000001 0.05315737599999997
0.6234999999999999 0.053369722125
0.623 0.05358263299999999
0.6225 0.053796109374999984
0.622 0.054010151999999985
0.6214999999999999 0.054224761625
0.621 0.05443993899999999
0.6205 0.05465568487499999
0.62 0.05487199999999998
0.6194999999999999 0.05508888512500001
0.619 0.055306341
0.6185 0.05552436837499999
0.618 0.055742968000000004
0.6174999999999999 0.055962140625
0.617 0.05618188700000001
0.6165 0.05640220787499999
0.616 0.056623104
0.6154999999999999 0.056844576125
0.615 0.05706662499999999
0.6145 0.05728925137499999
0.614 0.057512455999999997
0.6134999999999999 0.057736239625
0.613 0.057960603000000006
0.6125 0.058185546874999966
0.6120000000000001 0.058411071999999974
0.6115 0.05863717912499997
0.611 0.058863868999999985
0.6105 0.05909114237499998
0.6100000000000001 0.059318999999999976
0.6095 0.059547442624999974
0.609 0.05977647099999999
0.6085 0.060006085874999976
0.6080000000000001 0.06023628799999998
0.6074999999999999 0.060467078125
0.607 0.060698457000000004
0.6065 0.06093042537499998
0.606 0.061162984000000004
0.6054999999999999 0.06139613362500001
0.605 0.061629875
0.6045 0.061864208874999986
0.604 0.062099136
0.6034999999999999 0.062334657125
0.603 0.062570773
0.6025 0.062807484375
0.602 0.063044792
0.6014999999999999 0.06328269662500001
0.601 0.06352119900000001
0.6005 0.063760299875
0.6 0.064
0.5995 0.06424030012499998
0.599 0.06448120099999997
0.5985 0.06472270337499998
0.5980000000000001 0.06496480799999997
0.5975 0.06520751562499999
0.597 0.06545082699999999
0.5965 0.06569474287499999
0.5960000000000001 0.06593926399999998
0.5955 0.06618439112499998
0.595 0.06643012499999999
0.5945 0.06667646637499998
0.5940000000000001 0.06692341599999997
0.5935 0.06717097462499998
0.593 0.06741914299999999
0.5925 0.067667921875
0.5920000000000001 0.06791731199999998
0.5914999999999999 0.068167314125
0.591 0.068417929
0.5905 0.068669157375
0.59 0.06892100000000001
0.5894999999999999 0.069173457625
0.589 0.069426531
0.5885 0.06968022087499999
0.588 0.06993452800000001
0.5874999999999999 0.07018945312500001
0.587 0.07044499700000001
0.5865 0.070701160375
0.5860000000000001 0.07095794399999997
0.5855 0.07121534862499998
0.585 0.07147337499999999
0.5845 0.07173202387499998
0.5840000000000001 0.07199129599999997
0.5835 0.07225119212499999
0.583 0.07251171299999999
0.5825 0.07277285937499998
0.5820000000000001 0.07303463199999997
0.5815 0.07329703162499998
0.581 0.073560059
0.5805 0.07382371487499999
0.5800000000000001 0.07408799999999999
0.5795 0.07435291512499999
0.579 0.07461846100000001
0.5785 0.07488463837499999
0.5780000000000001 0.07515144799999998
0.5775 0.075418890625
0.577 0.07568696700000001
0.5765 0.07595567787499999
0.5760000000000001 0.07622502399999999
0.5754999999999999 0.07649500612500001
0.575 0.076765625
0.5745 0.07703688137499999
0.574 0.07730877600000001
0.5734999999999999 0.07758130962500001
0.573 0.07785448299999999
0.5725 0.07812829687499999
0.5720000000000001 0.07840275199999998
0.5715 0.07867784912499998
0.571 0.07895358899999999
0.5705 0.07922997237499999
0.5700000000000001 0.07950699999999997
0.5695 0.07978467262499998
0.569 0.080062991
0.5685 0.08034195587499998
0.5680000000000001 0.08062156799999996
0.5675 0.08090182812499998
0.567 0.081182737
0.5665 0.08146429537499998
0.5660000000000001 0.08174650399999997
0.5655 0.08202936362499998
0.565 0.08231287500000001
0.5645 0.08259703887499999
0.5640000000000001 0.08288185599999998
0.5635 0.083167327125
0.563 0.08345345300000001
0.5625 0.083740234375
0.562 0.084027672
0.5615 0.08431576662500001
0.5609999999999999 0.084604519
0.5605 0.084893929875
0.56 0.08518399999999997
0.5595000000000001 0.08547473012499995
0.559 0.08576612099999997
0.5585 0.08605817337499999
0.558 0.08635088799999997
0.5575000000000001 0.08664426562499995
0.5569999999999999 0.08693830699999999
0.5565 0.08723301287499997
0.556 0.08752838399999996
0.5555 0.087824421125
0.5549999999999999 0.08812112500000001
0.5545 0.08841849637499999
0.554 0.08871653599999997
0.5535 0.08901524462499999
0.5529999999999999 0.089314623
0.5525 0.089614671875
0.552 0.08991539199999998
0.5515 0.09021678412499999
0.5509999999999999 0.090518849
0.5505 0.090821587375
0.55 0.091125
0.5495 0.091429087625
0.5489999999999999 0.09173385100000002
0.5485 0.092039290875
0.548 0.09234540799999998
0.5475 0.092652203125
0.547 0.09295967699999996
0.5465 0.09326783037499997
0.546 0.09357666399999998
0.5455000000000001 0.09388617862499994
0.545 0.09419637499999996
0.5445 0.09450725387499999
0.544 0.09481881599999997
0.5435000000000001 0.09513106212499996
0.543 0.09544399299999996
0.5425 0.095757609375
0.542 0.09607191199999997
0.5415000000000001 0.09638690162499997
0.5409999999999999 0.096702579
0.5405 0.097018944875
0.54 0.09733599999999998
0.5395 0.09765374512500001
0.5389999999999999 0.09797218099999999
0.5385 0.098291308375
0.538 0.09861112799999999
0.5375 0.098931640625
0.5369999999999999 0.09925284699999999
0.5365 0.099574747875
0.536 0.09989734399999999
0.5355 0.100220636125
0.5349999999999999 0.10054462500000001
0.5345 0.10086931137499999
0.534 0.10119469599999999
0.5335000000000001 0.10152077962499995
0.533 0.10184756299999996
0.5325 0.10217504687499997
0.532 0.10250323199999996
0.5315000000000001 0.10283211912499995
0.531 0.10316170899999998
0.5305 0.10349200237499999
0.53 0.10382299999999998
0.5295000000000001 0.10415470262499997
0.529 0.10448711099999997
0.5285 0.10482022587499999
0.528 0.10515404799999999
0.5275000000000001 0.10548857812499997
0.527 0.10582381699999999
0.5265 0.10615976537499999
0.526 0.10649642399999999
0.5255000000000001 0.10683379362499996
0.5249999999999999 0.10717187500000001
0.5245 0.10751066887499999
0.524 0.10785017599999998
0.5235 0.108190397125
0.5229999999999999 0.10853133300000001
0.5225 0.108872984375
0.522 0.10921535199999999
0.5215 0.10955843662499999
0.5209999999999999 0.10990223900000001
0.5205 0.11024675987499997
0.52 0.11059199999999997
0.5195000000000001 0.11093796012499996
0.519 0.11128464099999996
0.5185 0.11163204337499998
0.518 0.11198016799999998
0.5175000000000001 0.11232901562499996
0.517 0.11267858699999996
0.5165 0.113028882875
0.516 0.11337990399999998
0.5155000000000001 0.11373165112499996
0.515 0.11408412499999998
0.5145 0.114437326375
0.514 0.11479125599999997
0.5135000000000001 0.11514591462499997
0.513 0.11550130299999999
0.5125 0.11585742187499999
0.512 0.116214272
0.5115000000000001 0.11657185412499999
0.511 0.11693016899999999
0.5105 0.11728921737500002
0.51 0.11764899999999999
0.5095000000000001 0.11800951762499999
0.5089999999999999 0.11837077100000003
0.5085 0.11873276087500001
0.508 0.11909548799999999
0.5075000000000001 0.11945895312499995
0.5070000000000001 0.11982315699999994
0.5065 0.12018810037499998
0.506 0.12055378399999996
0.5055000000000001 0.12092020862499997
0.505 0.12128737499999998
0.5045 0.12165528387499998
0.504 0.12202393599999999
0.5035000000000001 0.12239333212499998
0.503 0.12276347299999997
0.5025 0.123134359375
0.502 0.12350599199999997
0.5015000000000001 0.12387837162499997
0.501 0.12425149899999999
0.5005 0.12462537487499999
0.5 0.12499999999999999
0.49949999999999994 0.125375375125
0.499 0.125751501
0.49849999999999994 0.126128378375
0.498 0.126506008
0.49749999999999994 0.126884390625
0.497 0.12726352700000002
0.49649999999999994 0.12764341787500003
0.496 0.128024064
0.49549999999999994 0.128405466125
0.495 0.128787625
0.49450000000000005 0.12917054137499995
0.494 0.12955421599999997
0.49350000000000005 0.12993864962499996
0.493 0.13032384299999997
0.49250000000000005 0.13070979687499995
0.492 0.13109651199999997
0.49150000000000005 0.13148398912499995
0.491 0.13187222899999998
0.49050000000000005 0.13226123237499995
0.49 0.132651
0.48950000000000005 0.133041532625
0.489 0.13343283099999997
0.48850000000000005 0.13382489587499996
0.488 0.13421772799999998
0.48750000000000004 0.13461132812499998
0.487 0.135005697
0.48650000000000004 0.13540083537499997
0.486 0.135796744
0.48550000000000004 0.13619342362499998
0.485 0.136590875
0.48450000000000004 0.136989098875
0.484 0.137388096
0.48349999999999993 0.137787867125
0.483 0.13818841299999998
0.48249999999999993 0.13858973437500002
0.482 0.138991832
0.48149999999999993 0.139394706625
0.481 0.13979835899999996
0.48050000000000004 0.14020278987499996
0.48 0.14060799999999998
0.47950000000000004 0.14101399012499996
0.479 0.14142076099999998
0.47850000000000004 0.14182831337499996
0.478 0.142236648
0.47750000000000004 0.14264576562499995
0.477 0.14305566699999997
0.47650000000000003 0.14346635287499995
0.476 0.143877824
0.47550000000000003 0.14429008112499997
0.475 0.144703125
0.47450000000000003 0.14511695637499997
0.474 0.14553157599999997
0.47350000000000003 0.14594698462499997
0.473 0.14636318299999998
0.47250000000000003 0.14678017187499998
0.472 0.147197952
0.47150000000000003 0.14761652412499998
0.471 0.148035889
0.47050000000000003 0.14845604737499998
0.47 0.148877
0.46950000000000003 0.14929874762499998
0.469 0.149721291
0.4685 0.150144630875
0.4680000000000001 0.15056876799999994
0.4675 0.15099370312499996
0.4670000000000001 0.15141943699999993
0.4665 0.15184597037499997
0.4660000000000001 0.15227330399999994
0.4655 0.15270143862499996
0.46499999999999997 0.15313037499999996
0.4645 0.15356011387499996
0.46399999999999997 0.15399065599999998
0.4635 0.15442200212499999
0.46299999999999997 0.15485415299999997
0.4625 0.15528710937499995
0.46199999999999997 0.15572087199999998
0.4615 0.15615544162499997
0.46099999999999997 0.15659081899999996
0.4605 0.15702700487499996
0.45999999999999996 0.157464
0.4595 0.157901805125
0.45899999999999996 0.158340421
0.4585 0.15877984837499998
0.45799999999999996 0.159220088
0.4575 0.15966114062499998
0.45699999999999996 0.16010300700000002
0.4565 0.16054568787499998
0.45599999999999996 0.160989184
0.4555 0.161433496125
0.45500000000000007 0.16187862499999991
0.4545 0.16232457137499995
0.45400000000000007 0.16277133599999993
0.4535 0.16321891962499996
0.45300000000000007 0.16366732299999995
0.4525 0.16411654687499996
0.45200000000000007 0.16456659199999993
0.4515 0.16501745912499996
0.45100000000000007 0.16546914899999995
0.4505 0.16592166237499997
0.45000000000000007 0.16637499999999994
0.4495 0.166829162625
0.44899999999999995 0.16728415099999996
0.4485 0.16773996587499998
0.44799999999999995 0.168196608
0.4475 0.16865407812499997
0.44699999999999995 0.169112377
0.4465 0.169571505375
0.44599999999999995 0.170031464
0.4455 0.17049225362499998
0.44499999999999995 0.170953875
0.4445 0.171416328875
0.44399999999999995 0.171879616
0.4435 0.17234373712499998
0.44299999999999995 0.172808693
0.4425 0.17327448437499995
0.44200000000000006 0.17374111199999995
0.4415 0.17420857662499997
0.44100000000000006 0.17467687899999992
0.4405 0.17514601987499998
0.44000000000000006 0.1756159999999999
0.4395 0.17608682012499996
0.43900000000000006 0.17655848099999993
0.4385 0.17703098337499998
0.43800000000000006 0.17750432799999993
0.4375 0.17797851562499997
0.43700000000000006 0.17845354699999996
0.4365 0.178929422875
0.43600000000000005 0.17940614399999996
0.4355 0.17988371112499998
0.43500000000000005 0.18036212499999996
0.4345 0.180841386375
0.43400000000000005 0.181321496
0.4335 0.181802454625
0.43299999999999994 0.182284263
0.4325 0.18276692187499996
0.43199999999999994 0.18325043200000002
0.4315 0.18373479412499996
0.43099999999999994 0.184220009
0.4305 0.184706077375
0.42999999999999994 0.18519300000000002
0.4295 0.185680777625
0.42899999999999994 0.18616941099999998
0.4285 0.18665890087499995
0.42800000000000005 0.1871492479999999
0.4275 0.18764045312499997
0.42700000000000005 0.18813251699999997
0.4265 0.18862544037499995
0.42600000000000005 0.18911922399999995
0.4255 0.18961386862499996
0.42500000000000004 0.19010937499999994
0.4245 0.19060574387499996
0.42400000000000004 0.19110297599999995
0.4235 0.191601072125
0.42300000000000004 0.19210003299999998
0.4225 0.192599859375
0.42200000000000004 0.19310055199999995
0.4215 0.193602111625
0.42100000000000004 0.19410453899999994
0.4205 0.194607834875
0.42000000000000004 0.19511199999999995
0.4195 0.19561703512499998
0.41900000000000004 0.19612294099999997
0.4185 0.196629718375
0.41800000000000004 0.19713736799999995
0.4175 0.19764589062499996
0.4169999999999999 0.19815528700000004
0.4165 0.19866555787499998
0.4159999999999999 0.199176704
0.4155 0.199688726125
0.4149999999999999 0.20020162500000002
0.4145 0.20071540137500002
0.4139999999999999 0.20123005600000002
0.4135 0.201745589625
0.4129999999999999 0.202262003
0.4125 0.202779296875
0.4119999999999999 0.20329747200000003
0.4115 0.20381652912500003
0.4109999999999999 0.20433646900000002
0.4105 0.20485729237500003
0.4099999999999999 0.20537900000000006
0.4095 0.20590159262500005
0.40900000000000003 0.20642507099999993
0.4085000000000001 0.2069494358749999
0.40800000000000003 0.20747468799999993
0.4075000000000001 0.2080008281249999
0.40700000000000003 0.20852785699999996
0.4065000000000001 0.2090557753749999
0.406 0.20958458399999993
0.4055000000000001 0.21011428362499993
0.405 0.21064487499999993
0.4045000000000001 0.21117635887499994
0.404 0.21170873599999995
0.4035000000000001 0.21224200712499988
0.403 0.21277617299999993
0.4025000000000001 0.2133112343749999
0.402 0.21384719199999994
0.4015000000000001 0.2143840466249999
0.401 0.21492179899999997
0.4005000000000001 0.21546044987499993
0.4 0.21599999999999994
0.3995000000000001 0.21654045012499992
0.399 0.21708180099999996
0.39849999999999997 0.217624053375
0.398 0.21816720799999997
0.39749999999999996 0.21871126562499998
0.397 0.21925622699999994
0.39649999999999996 0.21980209287499997
0.396 0.22034886399999995
0.39549999999999996 0.220896541125
0.395 0.221445125
0.39449999999999996 0.22199461637499998
0.394 0.22254501599999996
0.39349999999999996 0.22309632462499998
0.393 0.22364854299999995
0.39249999999999996 0.22420167187499998
0.392 0.224755712
0.39149999999999996 0.225310664125
0.391 0.22586652899999995
0.39049999999999996 0.22642330737500002
0.39 0.226981
0.38949999999999996 0.22753960762500003
0.389 0.22809913099999998
0.38849999999999996 0.22865957087500002
0.388 0.22922092799999996
0.38749999999999996 0.22978320312500003
0.387 0.230346397
0.38649999999999995 0.23091051037500002
0.386 0.231475544
0.38549999999999995 0.23204149862500004
0.3849999999999999 0.23260837500000006
0.38449999999999995 0.23317617387500003
0.3839999999999999 0.23374489600000006
0.38349999999999995 0.23431454212500005
0.3829999999999999 0.23488511300000006
0.38250000000000006 0.2354566093749999
0.3820000000000001 0.2360290319999999
0.38150000000000006 0.2366023816249999
0.3810000000000001 0.23717665899999987
0.38050000000000006 0.2377518648749999
0.38 0.2383279999999999
0.37950000000000006 0.2389050651249999
0.379 0.2394830609999999
0.37850000000000006 0.24006198837499992
0.378 0.24064184799999996
0.37750000000000006 0.2412226406249999
0.377 0.24180436699999994
0.37650000000000006 0.24238702787499997
0.376 0.24297062399999994
0.37550000000000006 0.24355515612499992
0.375 0.24414062499999992
0.37450000000000006 0.24472703137499993
0.374 0.24531437599999997
0.37350000000000005 0.2459026596249999
0.373 0.24649188299999994
0.37250000000000005 0.24708204687499993
0.372 0.24767315199999995
0.37150000000000005 0.24826519912499992
0.371 0.24885818899999998
0.37050000000000005 0.24945212237499992
0.37 0.25004699999999996
0.36950000000000005 0.25064282262499993
0.369 0.251239591
0.36850000000000005 0.251837305875
0.368 0.252435968
0.36750000000000005 0.25303557812499994
0.367 0.253636137
0.36649999999999994 0.254237645375
0.366 0.25484010399999996
0.36549999999999994 0.255443513625
0.365 0.256047875
0.36449999999999994 0.25665318887500005
0.364 0.257259456
0.36349999999999993 0.257866677125
0.363 0.258474853
0.36249999999999993 0.259083984375
0.362 0.259694072
0.36149999999999993 0.260305116625
0.361 0.260917119
0.36049999999999993 0.26153007987500004
0.36 0.262144
0.35949999999999993 0.26275888012500004
0.359 0.26337472100000003
0.35849999999999993 0.26399152337500004
0.358 0.264609288
0.35749999999999993 0.26522801562500004
0.357 0.26584770700000004
0.35650000000000004 0.2664683628749999
0.3560000000000001 0.2670899839999999
0.35550000000000004 0.26771257112499985
0.3550000000000001 0.26833612499999987
0.35450000000000004 0.2689606463749999
0.3540000000000001 0.26958613599999987
0.35350000000000004 0.2702125946249999
0.3530000000000001 0.2708400229999999
0.35250000000000004 0.2714684218749999
0.3520000000000001 0.2720977919999999
0.35150000000000003 0.2727281341249999
0.3510000000000001 0.27335944899999987
0.35050000000000003 0.27399173737499993
0.3500000000000001 0.2746249999999999
0.34950000000000003 0.27525923762499993
0.3490000000000001 0.27589445099999993
0.34850000000000003 0.27653064087499996
0.348 0.27716780799999996
0.34750000000000003 0.2778059531249999
0.347 0.278445077
0.34650000000000003 0.2790851803749999
0.346 0.27972626399999995
0.34550000000000003 0.28036832862499994
0.345 0.28101137499999995
0.34450000000000003 0.28165540387499993
0.344 0.282300416
0.3435 0.282946412125
0.34299999999999997 0.283593393
0.3425 0.284241359375
0.34199999999999997 0.284890312
0.3415 0.28554025162499996
0.34099999999999997 0.28619117899999996
0.3405 0.286843094875
0.33999999999999997 0.287496
0.3395 0.288149895125
0.33899999999999997 0.288804781
0.3385 0.28946065837499996
0.33799999999999997 0.290117528
0.3375 0.29077539062499996
0.33699999999999997 0.29143424700000004
0.3365 0.29209409787499996
0.33599999999999997 0.292754944
0.3355 0.293416786125
0.33499999999999996 0.294079625
0.3344999999999999 0.29474346137500007
0.33399999999999996 0.295408296
0.3334999999999999 0.296074129625
0.33299999999999996 0.296740963
0.3324999999999999 0.29740879687500005
0.33199999999999996 0.29807763200000004
0.3314999999999999 0.29874746912500005
0.33099999999999996 0.29941830900000005
0.3304999999999999 0.3000901523750001
0.33000000000000007 0.3007629999999999
0.3295 0.3014368526249999
0.32900000000000007 0.30211171099999984
0.3285 0.3027875758749999
0.32800000000000007 0.3034644479999999
0.3275 0.3041423281249999
0.32700000000000007 0.3048212169999999
0.3265 0.3055011153749999
0.32600000000000007 0.3061820239999999
0.3255 0.3068639436249999
0.32500000000000007 0.30754687499999994
0.3245 0.3082308188749999
0.32400000000000007 0.3089157759999999
0.3235 0.30960174712499994
0.32300000000000006 0.3102887329999999
0.3225 0.3109767343749999
0.32200000000000006 0.3116657519999999
0.3215 0.31235578662499996
0.32100000000000006 0.3130468389999999
0.3205 0.3137389098749999
0.32000000000000006 0.3144319999999999
0.3195 0.31512611012499997
0.31900000000000006 0.3158212409999999
0.3185 0.31651739337499996
0.31800000000000006 0.3172145679999999
0.3175 0.3179127656249999
0.31700000000000006 0.31861198699999993
0.3165 0.31931223287499994
0.31599999999999995 0.320013504
0.3155 0.3207158011249999
0.31499999999999995 0.32141912499999997
0.3145 0.32212347637499994
0.31399999999999995 0.322828856
0.3135 0.323535264625
0.31299999999999994 0.324242703
0.3125 0.324951171875
0.31199999999999994 0.325660672
0.3115 0.326371204125
0.31099999999999994 0.32708276900000005
0.3105 0.327795367375
0.30999999999999994 0.32850900000000005
0.3095 0.329223667625
0.30899999999999994 0.32993937100000004
0.3085 0.33065611087499996
0.30799999999999994 0.33137388800000006
0.3075 0.332092703125
0.30699999999999994 0.33281255700000006
0.3065 0.33353345037500004
0.30599999999999994 0.334255384
0.3055 0.334978358625
0.30499999999999994 0.33570237500000005
0.3045 0.336427433875
0.30400000000000005 0.3371535359999999
0.3035000000000001 0.33788068212499983
0.30300000000000005 0.33860887299999987
0.3025000000000001 0.33933810937499986
0.30200000000000005 0.3400683919999999
0.3015000000000001 0.34079972162499983
0.30100000000000005 0.3415320989999999
0.3005000000000001 0.3422655248749999
0.30000000000000004 0.3429999999999999
0.2995000000000001 0.34373552512499983
0.29900000000000004 0.34447210099999986
0.2985000000000001 0.3452097283749999
0.29800000000000004 0.3459484079999999
0.2975 0.346688140625
0.29700000000000004 0.3474289269999999
0.2965 0.3481707678749999
0.29600000000000004 0.3489136639999999
0.2955 0.34965761612499996
0.29500000000000004 0.3504026249999999
0.2945 0.35114869137499993
0.29400000000000004 0.3518958159999999
0.2935 0.3526439996249999
0.29300000000000004 0.3533932429999999
0.2925 0.354143546875
0.29200000000000004 0.35489491199999995
0.2915 0.35564733912499996
0.29100000000000004 0.356400829
0.2905 0.357155382375
0.29000000000000004 0.3579109999999999
0.2895 0.35866768262499993
0.28900000000000003 0.35942543099999996
0.2885 0.360184245875
0.28800000000000003 0.3609441279999999
0.2875 0.36170507812499997
0.28700000000000003 0.36246709699999996
0.2865 0.36323018537499996
0.28600000000000003 0.36399434399999997
0.2855 0.364759573625
0.28500000000000003 0.36552587499999994
0.2845 0.366293248875
0.2839999999999999 0.367061696
0.2835 0.367831217125
0.2829999999999999 0.368601813
0.2825 0.369373484375
0.2819999999999999 0.370146232
0.2815 0.370920056625
0.2809999999999999 0.37169495900000005
0.28049999999999997 0.3724709398750001
0.2799999999999999 0.373248
0.27949999999999997 0.374026140125
0.2789999999999999 0.3748053610000001
0.27849999999999997 0.37558566337500005
0.2779999999999999 0.3763670480000001
0.2775000000000001 0.3771495156249998
0.277 0.37793306699999984
0.2765000000000001 0.3787177028749998
0.276 0.37950342399999987
0.2755000000000001 0.3802902311249999
0.275 0.38107812499999993
0.2745000000000001 0.3818671063749999
0.274 0.3826571759999999
0.2735000000000001 0.3834483346249999
0.273 0.3842405829999999
0.2725000000000001 0.38503392187499985
0.272 0.3858283519999999
0.2715000000000001 0.3866238741249999
0.271 0.3874204889999999
0.2705000000000001 0.38821819737499985
0.27 0.3890169999999999
0.2695000000000001 0.3898168976249999
0.269 0.39061789099999994
0.26850000000000007 0.3914199808749999
0.268 0.3922231679999999
0.26750000000000007 0.3930274531249999
0.267 0.39383283699999994
0.26650000000000007 0.3946393203749999
0.266 0.39544690399999993
0.26549999999999996 0.39625558862499993
0.265 0.39706537499999994
0.26449999999999996 0.39787626387499997
0.264 0.39868825599999996
0.26349999999999996 0.399501352125
0.263 0.400315553
0.26249999999999996 0.401130859375
0.262 0.40194727199999997
0.26149999999999995 0.40276479162499995
0.261 0.403583419
0.26049999999999995 0.404403154875
0.26 0.405224
0.25949999999999995 0.406045955125
0.259 0.40686902099999994
0.25849999999999995 0.407693198375
0.258 0.40851848799999996
0.25749999999999995 0.40934489062500007
0.257 0.41017240699999996
0.25649999999999995 0.411001037875
0.256 0.41183078399999995
0.25549999999999995 0.41266164612500006
0.255 0.41349362500000003
0.25449999999999995 0.414326721375
0.254 0.415160936
0.25349999999999995 0.4159962696250001
0.253 0.416832723
0.25249999999999995 0.41767029687500007
0.2519999999999999 0.4185089920000001
0.25150000000000006 0.4193488091249999
0.2510000000000001 0.4201897489999998
0.25050000000000006 0.42103181237499987
0.2500000000000001 0.4218749999999998
0.24950000000000006 0.4227193126249999
0.2490000000000001 0.4235647509999998
0.24850000000000005 0.42441131587499986
0.2480000000000001 0.4252590079999998
0.24750000000000005 0.42610782812499987
0.247 0.42695777699999987
0.24650000000000005 0.4278088553749999
0.246 0.4286610639999999
0.24550000000000005 0.4295144036249999
0.245 0.4303688749999999
0.24450000000000005 0.43122447887499993
0.244 0.4320812159999999
0.24350000000000005 0.4329390871249999
0.243 0.4337980929999999
0.24250000000000005 0.43465823437499984
0.242 0.43551951199999994
0.24150000000000005 0.4363819266249999
0.241 0.43724547899999994
0.24050000000000005 0.4381101698749999
0.24 0.43897599999999987
0.23950000000000005 0.4398429701249999
0.239 0.44071108099999995
0.23850000000000005 0.4415803333749999
0.238 0.442450728
0.23750000000000004 0.4433222656249998
0.237 0.444194947
0.23650000000000004 0.44506877287499996
0.236 0.44594374400000003
0.23550000000000004 0.4468198611249999
0.235 0.447697125
0.23450000000000004 0.4485755363749999
0.23399999999999999 0.44945509600000005
0.23349999999999993 0.45033580462499995
0.23299999999999998 0.451217663
0.23249999999999993 0.452100671875
0.23199999999999998 0.452984832
0.23149999999999993 0.453870144125
0.23099999999999998 0.454756609
0.23049999999999993 0.45564422737500004
0.22999999999999998 0.4565329999999999
0.22949999999999993 0.457422927625
0.22899999999999998 0.45831401099999997
0.22849999999999993 0.45920625087499994
0.22799999999999998 0.46009964799999997
0.22749999999999992 0.46099420312500006
0.22699999999999998 0.461889917
0.22649999999999992 0.46278679037500003
0.22599999999999998 0.46368482400000005
0.22549999999999992 0.4645840186250001
0.2250000000000001 0.46548437499999973
0.22450000000000003 0.46638589387499985
0.2240000000000001 0.46728857599999984
0.22350000000000003 0.46819242212499984
0.2230000000000001 0.4690974329999998
0.22250000000000003 0.4700036093749999
0.2220000000000001 0.4709109519999998
0.22150000000000003 0.47181946162499994
0.22100000000000009 0.47272913899999985
0.22050000000000003 0.4736399848749999
0.22000000000000008 0.47455199999999986
0.21950000000000003 0.47546518512499986
0.21900000000000008 0.4763795409999998
0.21850000000000003 0.47729506837499985
0.21800000000000008 0.4782117679999998
0.21750000000000003 0.4791296406249999
0.21700000000000008 0.4800486869999998
0.21650000000000003 0.48096890787499985
0.21600000000000008 0.4818903039999998
0.21550000000000002 0.4828128761249999
0.21499999999999997 0.4837366249999999
0.21450000000000002 0.48466155137499994
0.21399999999999997 0.48558765600000003
0.21350000000000002 0.4865149396249999
0.21299999999999997 0.48744340299999994
0.21250000000000002 0.488373046875
0.21199999999999997 0.48930387200000003
0.21150000000000002 0.49023587912499994
0.21099999999999997 0.49116906899999996
0.21050000000000002 0.4921034423749999
0.20999999999999996 0.493039
0.20950000000000002 0.49397574262499994
0.20899999999999996 0.494913671
0.20850000000000002 0.495852785875
0.20799999999999996 0.496793088
0.20750000000000002 0.49773457812499994
0.20699999999999996 0.498677257
0.20650000000000002 0.499621125375
0.20599999999999996 0.500566184
0.20550000000000002 0.501512433625
0.20499999999999996 0.502459875
0.20450000000000002 0.5034085088749999
0.20399999999999996 0.504358336
0.20350000000000001 0.5053093571249999
0.20299999999999996 0.506261573
0.2025 0.5072149843749999
0.20199999999999996 0.5081695920000001
0.2014999999999999 0.5091253966250001
0.20099999999999996 0.510082399
0.2004999999999999 0.5110405998750001
0.19999999999999996 0.512
0.1994999999999999 0.5129606001250001
0.19900000000000007 0.5139224009999999
0.19850000000000012 0.5148854033749998
0.19800000000000006 0.5158496079999998
0.19750000000000012 0.5168150156249999
0.19700000000000006 0.5177816269999999
0.1965 0.5187494428749998
0.19600000000000006 0.5197184639999998
0.1955 0.5206886911249998
0.19500000000000006 0.5216601249999999
0.1945 0.5226327663749999
0.19400000000000006 0.5236066159999998
0.1935 0.5245816746249999
0.19300000000000006 0.5255579429999999
0.1925 0.5265354218749999
0.19200000000000006 0.5275141119999999
0.1915 0.5284940141249999
0.19100000000000006 0.5294751289999998
0.1905 0.5304574573749998
0.19000000000000006 0.5314409999999999
0.1895 0.5324257576249999
0.18900000000000006 0.5334117309999998
0.1885 0.5343989208749998
0.18800000000000006 0.5353873279999999
0.1875 0.5363769531249999
0.18700000000000006 0.5373677969999998
0.1865 0.5383598603749999
0.18600000000000005 0.5393531439999999
0.1855 0.540347648625
0.18500000000000005 0.541343375
0.1845 0.542340323875
0.18400000000000005 0.543338496
0.1835 0.544337892125
0.18299999999999994 0.545338513
0.1825 0.5463403593749999
0.18199999999999994 0.547343432
0.1815 0.548347731625
0.18099999999999994 0.549353259
0.1805 0.550360014875
0.17999999999999994 0.5513680000000001
0.1795 0.5523772151249999
0.17899999999999994 0.553387661
0.1785 0.554399338375
0.17799999999999994 0.555412248
0.1775 0.556426390625
0.17699999999999994 0.557441767
0.1765 0.558458377875
0.17599999999999993 0.5594762240000001
0.1755 0.5604953061250001
0.17499999999999993 0.5615156250000001
0.1745 0.5625371813750001
0.17399999999999993 0.5635599760000001
0.1735 0.564584009625
0.17299999999999993 0.565609283
0.1725000000000001 0.5666357968749999
0.17200000000000004 0.5676635519999998
0.1715000000000001 0.5686925491249998
0.17100000000000004 0.5697227889999998
0.1705000000000001 0.5707542723749999
0.17000000000000004 0.5717869999999998
0.1695000000000001 0.5728209726249998
0.16900000000000004 0.5738561909999998
0.1685000000000001 0.5748926558749998
0.16800000000000004 0.5759303679999997
0.1675000000000001 0.5769693281249998
0.16700000000000004 0.5780095369999999
0.1665000000000001 0.5790509953749998
0.16600000000000004 0.5800937039999998
0.1655000000000001 0.5811376636249999
0.16500000000000004 0.5821828749999999
0.16449999999999998 0.583229338875
0.16400000000000003 0.5842770559999998
0.16349999999999998 0.5853260271249999
0.16300000000000003 0.5863762529999998
0.16249999999999998 0.587427734375
0.16200000000000003 0.5884804719999999
0.16149999999999998 0.589534466625
0.16100000000000003 0.5905897189999999
0.16049999999999998 0.5916462298749999
0.16000000000000003 0.5927039999999999
0.15949999999999998 0.593763030125
0.15900000000000003 0.5948233209999999
0.15849999999999997 0.595884873375
0.15800000000000003 0.5969476879999999
0.15749999999999997 0.598011765625
0.15700000000000003 0.5990771069999999
0.15649999999999997 0.600143712875
0.15600000000000003 0.601211584
0.15549999999999997 0.602280721125
0.15500000000000003 0.603351125
0.15449999999999997 0.604422796375
0.15400000000000003 0.6054957359999998
0.15349999999999997 0.6065699446249999
0.15300000000000002 0.6076454229999999
0.15249999999999997 0.608722171875
0.15200000000000002 0.6098001919999999
0.15149999999999997 0.6108794841249999
0.1509999999999999 0.611960049
0.15049999999999997 0.613041887375
0.1499999999999999 0.614125
0.14949999999999997 0.6152093876250001
0.1489999999999999 0.6162950510000001
0.14849999999999997 0.6173819908750001
0.1479999999999999 0.6184702080000001
0.14749999999999996 0.6195597031250001
0.1469999999999999 0.6206504770000001
0.14650000000000007 0.6217425303749997
0.14600000000000002 0.6228358639999999
0.14550000000000007 0.6239304786249997
0.14500000000000002 0.6250263749999999
0.14450000000000007 0.6261235538749998
0.14400000000000002 0.6272220159999998
0.14350000000000007 0.6283217621249998
0.14300000000000002 0.6294227929999998
0.14250000000000007 0.6305251093749998
0.14200000000000002 0.6316287119999998
0.14150000000000007 0.6327336016249998
0.14100000000000001 0.6338397789999999
0.14050000000000007 0.6349472448749999
0.14 0.6360559999999998
0.13950000000000007 0.6371660451249999
0.139 0.6382773809999999
0.13850000000000007 0.6393900083749998
0.138 0.6405039279999999
0.13750000000000007 0.6416191406249999
0.137 0.6427356469999999
0.13650000000000007 0.6438534478749999
0.136 0.6449725439999999
0.13550000000000006 0.6460929361249997
0.135 0.6472146249999998
0.13450000000000006 0.6483376113749999
0.134 0.6494618959999999
0.13350000000000006 0.6505874796249999
0.133 0.6517143629999999
0.13249999999999995 0.652842546875
0.132 0.6539720319999999
0.13149999999999995 0.6551028191249999
0.131 0.6562349089999998
0.13049999999999995 0.657368302375
0.13 0.658503
0.12949999999999995 0.659639002625
0.129 0.6607763109999999
0.12849999999999995 0.661914925875
0.128 0.6630548479999999
0.12749999999999995 0.6641960781249999
0.127 0.665338617
0.12649999999999995 0.666482465375
0.126 0.667627624
0.12549999999999994 0.6687740936250001
0.125 0.669921875
0.12449999999999994 0.671070968875
0.124 0.672221376
0.12349999999999994 0.6733730971249999
0.123 0.6745261330000001
0.12249999999999994 0.6756804843750001
0.122 0.676836152
0.12149999999999994 0.677993136625
0.121 0.679151439
0.12049999999999994 0.6803110598750001
0.1200000000000001 0.6814719999999997
0.11950000000000005 0.6826342601249998
0.1190000000000001 0.6837978409999997
0.11850000000000005 0.6849627433749998
0.1180000000000001 0.6861289679999998
0.11750000000000005 0.6872965156249998
0.1170000000000001 0.6884653869999998
0.11650000000000005 0.6896355828749998
0.1160000000000001 0.6908071039999998
0.11550000000000005 0.6919799511249999
0.1150000000000001 0.6931541249999998
0.11450000000000005 0.6943296263749997
0.11399999999999999 0.6955064559999999
0.11350000000000005 0.6966846146249998
0.11299999999999999 0.6978641029999998
0.11250000000000004 0.6990449218749998
0.11199999999999999 0.7002270719999998
0.11150000000000004 0.7014105541249999
0.11099999999999999 0.702595369
0.11050000000000004 0.7037815173749999
0.10999999999999999 0.7049689999999998
0.10950000000000004 0.7061578176249999
0.10899999999999999 0.7073479709999999
0.10850000000000004 0.7085394608749999
0.10799999999999998 0.709732288
0.10750000000000004 0.7109264531249998
0.10699999999999998 0.7121219569999999
0.10650000000000004 0.7133188003749998
0.10599999999999998 0.7145169839999999
0.10550000000000004 0.7157165086249999
0.10499999999999998 0.716917375
0.10450000000000004 0.718119583875
0.10399999999999998 0.719323136
0.10350000000000004 0.7205280321249999
0.10299999999999998 0.7217342729999999
0.10250000000000004 0.7229418593749998
0.10199999999999998 0.724150792
0.10150000000000003 0.725361071625
0.10099999999999998 0.726572699
0.10049999999999992 0.7277856748749999
0.09999999999999998 0.7290000000000001
0.09949999999999992 0.7302156751250001
0.09899999999999998 0.731432701
0.09849999999999992 0.7326510783750001
0.09799999999999998 0.7338708079999999
0.09749999999999992 0.735091890625
0.09699999999999998 0.736314327
0.09649999999999992 0.7375381178750001
0.09599999999999997 0.738763264
0.09549999999999992 0.739989766125
0.09499999999999997 0.741217625
0.09449999999999992 0.742446841375
0.09400000000000008 0.7436774159999997
0.09350000000000003 0.7449093496249998
0.09300000000000008 0.7461426429999998
0.09250000000000003 0.7473772968749998
0.09200000000000008 0.7486133119999998
0.09150000000000003 0.7498506891249997
0.09100000000000008 0.7510894289999998
0.09050000000000002 0.7523295323749998
0.09000000000000008 0.7535709999999997
0.08950000000000002 0.7548138326249997
0.08900000000000008 0.7560580309999998
0.08850000000000002 0.7573035958749998
0.08800000000000008 0.7585505279999998
0.08750000000000002 0.7597988281249998
0.08700000000000008 0.7610484969999999
0.08650000000000002 0.7622995353749998
0.08600000000000008 0.7635519439999997
0.08550000000000002 0.7648057236249998
0.08500000000000008 0.7660608749999999
0.08450000000000002 0.7673173988749998
0.08400000000000007 0.7685752959999997
0.08350000000000002 0.7698345671249999
0.08300000000000007 0.7710952129999998
0.08250000000000002 0.7723572343749998
0.08199999999999996 0.773620632
0.08150000000000002 0.7748854066249998
0.08099999999999996 0.776151559
0.08050000000000002 0.777419089875
0.07999999999999996 0.7786879999999999
0.07950000000000002 0.7799582901249998
0.07899999999999996 0.7812299610000001
0.07850000000000001 0.7825030133749998
0.07799999999999996 0.7837774479999999
0.07750000000000001 0.7850532656249999
0.07699999999999996 0.786330467
0.07650000000000001 0.7876090528749998
0.07599999999999996 0.7888890239999999
0.07550000000000001 0.7901703811249999
0.07499999999999996 0.791453125
0.07450000000000001 0.792737256375
0.07399999999999995 0.7940227759999999
0.07350000000000001 0.795309684625
0.07299999999999995 0.796597983
0.07250000000000001 0.7978876718749999
0.07199999999999995 0.799178752
0.07150000000000001 0.8004712241249999
0.07099999999999995 0.801765089
0.07050000000000001 0.8030603473750001
0.06999999999999995 0.804357
0.0695 0.8056550476250001
0.06899999999999995 0.8069544909999999
0.0684999999999999 0.8082553308750001
0.06799999999999995 0.8095575679999999
0.06750000000000012 0.8108612031249997
0.06700000000000006 0.8121662369999997
0.06650000000000011 0.8134726703749996
0.06600000000000006 0.8147805039999997
0.06550000000000011 0.8160897386249997
0.06500000000000006 0.8174003749999997
0.06450000000000011 0.8187124138749997
0.06400000000000006 0.8200258559999997
0.0635 0.8213407021249998
0.06300000000000006 0.8226569529999997
0.0625 0.8239746093749999
0.062000000000000055 0.8252936719999998
0.0615 0.8266141416249998
0.061000000000000054 0.8279360189999997
0.0605 0.8292593048749999
0.06000000000000005 0.8305839999999999
0.0595 0.8319101051249999
0.05900000000000005 0.8332376209999998
0.058499999999999996 0.8345665483749999
0.05800000000000005 0.8358968879999997
0.057499999999999996 0.8372286406249999
0.05700000000000005 0.8385618069999999
0.056499999999999995 0.8398963878749998
0.05600000000000005 0.8412323839999999
0.055499999999999994 0.8425697961249998
0.05500000000000005 0.8439086249999997
0.05449999999999999 0.8452488713749998
0.05400000000000005 0.8465905359999999
0.05349999999999999 0.8479336196249999
0.05300000000000005 0.8492781229999999
0.05249999999999999 0.850624046875
0.052000000000000046 0.8519713919999999
0.05149999999999999 0.8533201591249999
0.051000000000000045 0.8546703489999997
0.05049999999999999 0.8560219623749998
0.04999999999999993 0.8573749999999999
0.04949999999999999 0.8587294626249999
0.04899999999999993 0.8600853509999999
0.04849999999999999 0.861442665875
0.04799999999999993 0.862801408
0.04749999999999999 0.864161578125
0.04699999999999993 0.865523177
0.046499999999999986 0.8668862053749998
0.04599999999999993 0.868250664
0.045499999999999985 0.8696165536249999
0.04499999999999993 0.870983875
0.044499999999999984 0.872352628875
0.04399999999999993 0.873722816
0.04349999999999998 0.875094437125
0.04299999999999993 0.8764674929999999
0.04249999999999998 0.8778419843749999
0.041999999999999926 0.879217912
0.04150000000000009 0.8805952766249997
0.041000000000000036 0.8819740789999998
0.04050000000000009 0.8833543198749997
0.040000000000000036 0.8847359999999997
0.03950000000000009 0.8861191201249997
0.039000000000000035 0.8875036809999998
0.03850000000000009 0.8888896833749999
0.038000000000000034 0.8902771279999997
0.03750000000000009 0.8916660156249998
0.03700000000000003 0.8930563469999998
0.03650000000000009 0.8944481228749998
0.03600000000000003 0.8958413439999998
0.03550000000000009 0.8972360111249998
0.03500000000000003 0.8986321249999998
0.034500000000000086 0.9000296863749998
0.03400000000000003 0.9014286959999996
0.033500000000000085 0.9028291546249997
0.03300000000000003 0.9042310629999998
0.032500000000000084 0.9056344218749998
0.03200000000000003 0.9070392319999998
0.03149999999999997 0.9084454941249999
0.031000000000000028 0.9098532089999999
0.03049999999999997 0.9112623773749998
0.030000000000000027 0.9126729999999998
0.02949999999999997 0.9140850776249998
0.029000000000000026 0.9154986109999999
0.02849999999999997 0.916913600875
0.028000000000000025 0.9183300479999997
0.02749999999999997 0.9197479531249999
0.027000000000000024 0.921167317
0.026499999999999968 0.9225881403749999
0.026000000000000023 0.9240104239999999
0.025499999999999967 0.9254341686249999
0.025000000000000022 0.9268593749999998
0.024499999999999966 0.9282860438749999
0.02400000000000002 0.929714176
0.023499999999999965 0.931143772125
0.02300000000000002 0.9325748329999999
0.022499999999999964 0.9340073593749999
0.02200000000000002 0.9354413519999999
0.021499999999999964 0.9368768116249999
0.02100000000000002 0.9383137389999999
0.020499999999999963 0.939752134875
0.020000000000000018 0.9411919999999999
0.019499999999999962 0.9426333351249999
0.019000000000000017 0.944076141
0.01849999999999996 0.945520418375
0.017999999999999905 0.946966168
0.01749999999999996 0.948413390625
0.016999999999999904 0.9498620870000001
0.01649999999999996 0.9513122578750001
0.015999999999999903 0.9527639040000001
0.015499999999999958 0.9542170261250001
0.015000000000000124 0.9556716249999996
0.014500000000000068 0.9571277013749997
0.014000000000000123 0.9585852559999997
0.013500000000000068 0.9600442896249998
0.013000000000000012 0.9615048029999999
0.012500000000000067 0.9629667968749996
0.01200000000000001 0.9644302719999996
0.011500000000000066 0.9658952291249997
0.01100000000000001 0.9673616689999998
0.010500000000000065 0.9688295923749998
0.010000000000000009 0.9702989999999998
0.009500000000000064 0.9717698926249998
0.009000000000000008 0.9732422709999997
0.008500000000000063 0.9747161358749997
0.008000000000000007 0.9761914879999999
0.007500000000000062 0.9776683281249997
0.007000000000000006 0.9791466569999998
0.006500000000000061 0.9806264753749998
0.006000000000000005 0.9821077839999998
0.00550000000000006 0.9835905836249997
0.0050000000000000044 0.9850748749999999
0.0045000000000000595 0.9865606588749998
0.0040000000000000036 0.9880479359999997
0.0035000000000000586 0.9895367071249997
0.0030000000000000027 0.9910269729999999
0.0025000000000000577 0.9925187343749998
0.0020000000000000018 0.9940119919999999
0.0015000000000000568 0.9955067466249998
0.0010000000000000009 0.9970029989999999
0.000500000000000056 0.9985007498749998

